Minimax Lower Bounds for Transfer Learning with Linear and One-hidden Layer Neural Networks

Transfer learning has emerged as a powerful technique for improving the performance of machine learning models on new domains where labeled training data may be scarce. In this approach a model trained for a source task, where plenty of labeled training data is available, is used as a starting point for training a model on a related target task with only few labeled training data. Despite recent empirical success of transfer learning approaches, the benefits and fundamental limits of transfer learning are poorly understood. In this paper we develop a statistical minimax framework to characterize the fundamental limits of transfer learning in the context of regression with linear and one-hidden layer neural network models. Specifically, we derive a lower-bound for the target generalization error achievable by any algorithm as a function of the number of labeled source and target data as well as appropriate notions of similarity between the source and target tasks. Our lower bound provides new insights into the benefits and limitations of transfer learning. We further corroborate our theoretical finding with various experiments.

==> L_np_large.dat <==
0 789577.374915763
1 750590.47167114
2 722404.586589222
3 701017.802000725
4 680788.201245134
5 665008.906235321
6 651835.882721833
7 639555.288716243
8 628322.923895589
9 620295.960993288
10 612169.588082964
11 605373.50055486
12 598630.703844187
13 593940.780473348
14 588318.361606233
15 584303.151196302
16 580542.883042671
17 575965.284511439
18 573949.162120204
19 569626.28019092
20 567994.087642994
21 564601.907929938
22 560966.401856231
23 556580.495809457
24 552743.656325588
25 550292.935832341
26 550009.726292539
27 546305.966004019
28 541060.144815821
29 535324.104668508
30 530429.810961625
31 529627.203177676
32 525310.588692919
33 522024.952937963
34 519495.107958806
35 518361.91954693
36 512759.23637329
37 511030.838320946
38 509410.857158338
39 507378.056833045
40 503036.45236208
41 498923.904736075
42 495968.360286954
43 490870.64516912
44 488664.736432102
45 485838.743128385
46 482606.815111981
47 480007.657562481
48 480415.399253497
49 477162.556999986
50 473356.173994648
51 470886.559425224
52 469293.191069748
53 467369.036084768
54 463628.291264495
55 462265.742348421
56 460173.233209879
57 459211.149349526
58 459522.109678038
59 456729.492864283
60 455008.586534219
61 451285.426622426
62 447928.142127355
63 445957.043153581
64 443317.725441493
65 440665.606231662
66 436974.879452902
67 435021.043296063
68 430602.561499966
69 429238.294048317
70 425403.849104553
71 425387.143684958
72 421489.007416987
73 418515.919586221
74 415377.337041643
75 411149.862580197
76 408416.514665119
77 406634.842234632
78 403414.915676717
79 402193.055025185
80 399928.24520588
81 398915.607389084
82 397475.709292332
83 396858.755662949
84 393946.228877596
85 392023.155204393
86 388735.855863206
87 383910.564236331
88 385414.31497863
89 382725.818844115
90 382542.378053683
91 377093.777854398
92 374220.446423234
93 371951.363541018
94 368992.468048114
95 367494.007760836
96 365552.097737415
97 365062.153158932
98 363778.801018929
99 361979.111145992
100 359578.128388587
101 358002.325753287
102 356744.846479071
103 355654.529736028
104 353733.719574707
105 353810.199161918
106 352915.433267382
107 351996.496429957
108 348814.143264818
109 346875.88203468
110 345144.00872292
111 345759.27458092
112 343459.817732888
113 340662.728292964
114 338157.080280389
115 337722.084186336
116 332797.540899904
117 330549.064659038
118 328930.981819004
119 327813.409277772
120 326539.789931284
121 322836.335409633
122 321892.186283871
123 319387.163956063
124 317574.859428899
125 315537.920443103
126 313291.11573675
127 311064.395956093
128 309725.543726001
129 308696.581590652
130 309054.88112577
131 306972.125135649
132 306863.899080033
133 304664.624687091
134 303288.597697407
135 300871.587623086
136 298532.355869478
137 296654.368043254
138 294018.177902948
139 293700.66132733
140 291561.608882635
141 290714.747518035
142 290749.297218233
143 289523.291337268
144 290603.830598667
145 289439.929187886
146 288250.076899724
147 287837.275549047
148 286596.185811023
149 285110.735865458
150 284136.343851511
151 283644.294207482
152 282663.06662466
153 281677.172372536
154 280905.958396467
155 279872.762428552
156 279573.652654894
157 278051.994268983
158 276462.813152042
159 275948.390234583
160 274300.800661611
161 272458.274468904
162 271632.9306846
163 271753.66587381
164 271276.876174655
165 270906.621229768
166 268979.518846312
167 268036.593820432
168 266183.929166047
169 264868.965128671
170 264997.159128848
171 264066.988473293
172 262540.664222087
173 262473.949063458
174 262400.530768591
175 261214.624357464
176 259365.819541636
177 257520.957119287
178 255898.852652867
179 254467.65449502
180 253544.059959379
181 253100.030070847
182 253284.817415512
183 252097.931257445
184 251260.403428449
185 250839.141092297
186 250856.686483678
187 247551.244337286
188 246231.014412534
189 245252.276517653
190 244297.409755369
191 243156.804283427
192 242396.813914605
193 242762.458345933
194 242610.850268635
195 241230.630616083
196 240542.942285584
197 240246.606318881
198 238773.953002398
199 237831.253921132
200 236165.031534252
201 235502.203322232
202 235970.290945066
203 234833.434140697
204 233088.041138358
205 233256.668972657
206 232704.149732771
207 232169.623625413
208 232152.235005943
209 231043.967309814
210 230434.543772105
211 229819.264486869
212 228991.407834429
213 227829.240539072
214 227026.687284004
215 226841.637866415
216 226097.340996055
217 224871.588176562
218 223476.857766356
219 222598.663730427
220 222071.436220711
221 220803.634747889
222 220313.007570126
223 220065.583951391
224 219380.024487539
225 219594.073076933
226 218569.967271035
227 217612.116362179
228 217303.075495973
229 216061.097805149
230 215518.561279729
231 214556.474282556
232 213414.106567274
233 213123.14448551
234 212370.009983206
235 212530.833915092
236 211775.501099369
237 211213.383960962
238 211864.780691625
239 211925.556484421
240 211285.230237566
241 211562.940671473
242 211275.592891916
243 210330.449390822
244 210154.16577502
245 209423.252115743
246 209121.041081141
247 209041.407689956
248 209137.43494867
249 208994.657339405
250 208633.390572889
251 208432.813653428
252 207979.710623388
253 206784.797968644
254 206386.780564168
255 205643.440867125
256 204380.908569367
257 204039.674318808
258 203927.688064732
259 203853.587197481
260 203467.057399542
261 203234.725571485
262 202863.3994247
263 202384.404510916
264 201838.871612318
265 201681.64625631
266 201523.398802618
267 199741.23322956
268 199249.03853272
269 198862.183807967
270 198547.978608926
271 199100.975211287
272 198947.607137891
273 198513.094651167
274 198709.622163072
275 198672.930833868
276 198592.529285977
277 198732.096604555
278 199057.804125847
279 198394.93540625
280 198598.02256577
281 198349.955474387
282 198333.664652371
283 197949.765449582
284 197924.631837669
285 197280.728284607
286 196929.022770954
287 197126.528129432
288 196723.578032151
289 196533.848317996
290 196184.283495942
291 196223.46763128
292 196398.063588491
293 196279.882375921
294 195730.62158858
295 195375.731935148
296 194734.236545132
297 194875.204124793
298 194717.112582318
299 195133.752354497
300 195001.530712484
301 194392.832525177
302 194429.367042308
303 194547.657855607
304 193704.524622089
305 193324.230219863
306 192749.572766875
307 192438.643685756
308 192313.449238101
309 192238.17691534
310 192403.874069216
311 192349.978566231
312 192035.98810217
313 191911.908912023
314 191870.76962343
315 191876.926820672
316 191167.938827096
317 191133.843355905
318 191072.727492975
319 191056.252875373
320 191002.589593221
321 190590.024099795
322 190490.159705563
323 190351.392045821
324 190138.436245259
325 189465.87613164
326 189739.126870275
327 189589.359723502
328 189579.818777507
329 189599.574295988
330 189656.203904734
331 189474.058775305
332 189378.857128984
333 189349.201025925
334 189117.321230296
335 188994.414320418
336 188955.24385789
337 189033.330998442
338 188844.666649736
339 188880.563407418
340 188815.249749692
341 188448.565315803
342 188620.396226048
343 188023.779872759
344 188044.9718042
345 187942.945836504
346 187791.950847137
347 187830.378802532
348 187476.916646562
349 187315.900231476
350 187172.030255992
351 187198.854510453
352 186719.037152831
353 186749.583361315
354 186335.227886288
355 186122.756870438
356 186022.199962163
357 185858.470201581
358 185734.462710609
359 185410.869187583
360 185245.949328022
361 185067.855357054
362 184862.224809724
363 184701.019790732
364 184652.090129008
365 184725.385742258
366 184673.011628882
367 184601.622595791
368 184592.428586624
369 184567.339160348
370 185010.862009896
371 184929.637955793
372 184950.635565129
373 185051.266965908
374 184787.075258373
375 184748.0272272
376 184586.723902508
377 184882.545769883
378 184997.471925794
379 184906.848749928
380 184882.536136218
381 184828.125661651
382 184515.317314661
383 184420.376684171
384 184455.48256942
385 184527.273824666
386 184622.724574356
387 184441.448235571
388 184403.228978651
389 184474.441087391
390 184404.582975593
391 184190.243268292
392 184148.970571078
393 184013.378562765
394 183389.556504877
395 183286.081740608
396 183059.959462659
397 183133.559596621
398 182898.946825031
399 182532.332707981
400 182331.340057251
401 182191.567167225
402 182345.999259369
403 182097.56430468
404 181939.839840326
405 182019.768138215
406 181864.186943812
407 181616.818148231
408 181618.856555548
409 181852.676255111
410 181737.167862609
411 181788.977792031
412 181879.872867815
413 181434.055352375
414 181220.420363171
415 181259.826979699
416 180822.697245379
417 180466.408010865
418 180609.336064613
419 180823.948155313
420 180819.133062208
421 180757.844400585
422 180547.689080744
423 180396.564660297
424 180415.277225235
425 180438.509160274
426 180383.246356579
427 180343.122835903
428 180123.79379538
429 180167.322712194
430 180023.825779757
431 180169.109935356
432 180314.803236972
433 179849.752094384
434 179827.938925241
435 179638.375346561
436 179318.427615338
437 179247.54750091
438 179041.024021674
439 179237.269218474
440 179357.94231843
441 179361.813690737
442 178993.497576377
443 178997.694730735
444 179106.034667501
445 178935.911034151
446 179149.576708435
447 179074.097131706
448 178929.164183536
449 178835.409362403
450 178688.086813845
451 178765.188603881
452 178531.322284539
453 178474.824079654
454 178427.201262266
455 178201.184909896
456 178156.019009674
457 178075.243333096
458 178068.391560131
459 178047.535750634
460 178004.169243115
461 178070.581149795
462 177872.805180904
463 177788.651588152
464 177867.754626708
465 177714.094302901
466 177537.036229901
467 177566.572933927
468 177684.756746388
469 177512.510380452
470 177365.555117072
471 177474.900026677
472 177281.56398522
473 177271.206961542
474 177483.534929386
475 177496.828536887
476 177259.847228578
477 177183.468186758
478 177179.624953827
479 176998.921107228
480 176966.841759739
481 176923.527077462
482 176957.831498686
483 176840.006686144
484 176817.207318991
485 176695.309366033
486 176742.72760877
487 176670.380428416
488 176574.417424402
489 176559.592947286
490 176525.383148421
491 176367.534238381
492 176100.545531519
493 176102.29348821
494 176099.061449397
495 175812.139658797
496 175902.473406121
497 175584.172714272
498 175592.554417503
499 175434.72531095
500 175525.194132902


==> M_tab.dat <==
1 1
2 2
3 3
4 4
5 5
6 6


==> NL_nq_large_averagerun.dat <==
1 13290.6172329576
2 13279.6061079155
3 13227.5636967558
4 13082.904124345
5 12960.1085936416
6 12949.8052869499
7 12930.6353579572
8 12761.058927141
9 12760.3011873974
10 12694.8730947325
11 12668.9579495315
12 12554.1628910691
13 12538.9968578617
14 12429.8438107111
15 12425.3778353449
16 12390.7722356437
17 12442.8390518904
18 12430.7246414398
19 12407.677535151
20 12368.9092571809
21 12369.1652126209
22 12327.8841124863
23 12320.1277377643
24 12238.1124957305
25 12210.6161204884
26 12179.102347176
27 12135.2512327087
28 12013.4094168772
29 11879.0447187691
30 11861.4133335212
31 11828.0318846155
32 11776.3131448647
33 11668.351646253
34 11594.3028072707
35 11553.3147260027
36 11552.8691096712
37 11566.4816703165
38 11535.2909565758
39 11559.6504488163
40 11539.5585132149
41 11321.4739576718
42 11281.1077321325
43 11231.1920026249
44 11222.6190953212
45 11113.2193802635
46 11058.2911164068
47 10995.7240039069
48 11009.2476114906
49 11006.8148835552
50 10954.9277651026
51 10919.2781763733
52 10885.0800705871
53 10862.3289897802
54 10831.24290922
55 10891.2936922051
56 10843.253044078
57 10818.4869895188
58 10812.8823404851
59 10653.7251552157
60 10687.3572808703
61 10684.2447890949
62 10645.4627493774
63 10622.0325889474
64 10533.7936664395
65 10472.5204904928
66 10467.6044670644
67 10417.2819616388
68 10379.7954939691
69 10363.0315332651
70 10415.6051161724
71 10356.3174913123
72 10312.4619469947
73 10224.2912861718
74 10236.8197223039
75 10111.0921284641
76 10079.9476146868
77 10019.0170327722
78 9929.31137810767
79 9884.15786940394
80 9876.60222417734
81 9863.88382045716
82 9780.06167094443
83 9755.90458512034
84 9678.36255688308
85 9611.59947472926
86 9594.86282550596
87 9460.00119842399
88 9363.03275833865
89 9270.87135668935
90 9252.40659334293
91 9227.36131086798
92 9217.30897792868
93 9142.11436755331
94 9116.6087542637
95 9061.51794365947
96 9006.89178264414
97 9037.51680528504
98 9070.30351348011
99 8965.08324122918
100 9011.43125214617
101 9010.47929355437
102 8997.79187248576
103 9067.01201764624
104 8997.82372596786
105 9001.80856127895
106 9046.52192608302
107 8899.45351752988
108 8889.92522160458
109 8719.73155715234
110 8715.82010332783
111 8674.72553479537
112 8682.15155550772
113 8671.38658432915
114 8657.46434026129
115 8650.05362903713
116 8677.77082719962
117 8558.67029639404
118 8523.62088368196
119 8535.189927687
120 8541.61003045008
121 8530.28307543592
122 8462.88803034257
123 8429.07207250975
124 8414.04125825726
125 8398.69897606513
126 8260.33211559518
127 8238.16638894049
128 8228.60932565615
129 8084.96084478518
130 8080.55795422293
131 7997.50068327124
132 8076.7680690089
133 8071.35051682807
134 8015.6439220863
135 8006.49874420653
136 8024.83129800681
137 8016.2193330082
138 8012.07597037107
139 8028.52952425252
140 8014.62438179396
141 8108.30423219852
142 8108.61954818959
143 8045.13434101754
144 8024.13930850558
145 8022.62696606328
146 7877.6582611533
147 7815.10360669846
148 7749.54559968668
149 7761.87751503921
150 7721.33111445638
151 7608.53602792333
152 7627.0040134605
153 7585.3328441961
154 7681.83410020538
155 7673.13731405195
156 7649.73701885097
157 7507.77207286028
158 7509.18359874426
159 7521.95281028559
160 7493.54357443815
161 7431.16030115796
162 7455.53299725678
163 7363.73521307672
164 7335.88961054619
165 7343.82002192666
166 7354.02582224014
167 7348.09577543956
168 7275.27924198262
169 7347.03920645244
170 7227.42908576152
171 7177.09375947127
172 7153.4184503526
173 7190.83899373086
174 7094.61780109064
175 7086.02935101775
176 7112.33474711405
177 7059.61483332068
178 7031.065319166
179 7035.98567144483
180 6998.56133916423
181 6887.25669938062
182 6887.94815846876
183 6874.54429688083
184 6753.89455344943
185 6693.67610942634
186 6643.87596047789
187 6567.15769886048
188 6629.60940096505
189 6625.58966183674
190 6534.10065244499
191 6557.21720656546
192 6505.24240584173
193 6483.88050635554
194 6530.43280369381
195 6501.69133969755
196 6514.90695672761
197 6432.03153606389
198 6377.56471727642
199 6345.00431259457
200 6295.95378444593
201 6286.93794567426
202 6343.88395500919
203 6284.47156529684
204 6288.44007812458
205 6162.90179402833
206 6139.71126079408
207 6238.84760050357
208 6184.9506429151
209 6171.98399541686
210 6107.15566665261
211 5908.89924618719
212 5862.69824758536
213 5902.72524111661
214 5732.03148513912
215 5730.73819538961
216 5824.93452278583
217 5806.30797682526
218 5815.35611434001
219 5875.04788546081
220 5839.49057587789
221 5811.61961405436
222 5820.90411647117
223 5911.65927075082
224 5894.60274199545
225 5862.31281779822
226 5745.80321820756
227 5773.5856943894
228 5676.2032630177
229 5717.73048267837
230 5661.4076324949
231 5647.30540004326
232 5632.1714422134
233 5624.15418416876
234 5643.58893649844
235 5643.09178274525
236 5663.41874753417
237 5590.40198830606
238 5575.02479405287
239 5503.08167745079
240 5465.10546114608
241 5337.03880318392
242 5295.87890960199
243 5229.39347273336
244 5288.94783556614
245 5301.07344974673
246 5201.11143740662
247 5123.12838370707
248 5126.63994099583
249 5142.48632755412
250 5064.38546922887
251 5035.95511984087
252 4958.59265705593
253 4946.30066969251
254 4902.85292259932
255 4824.9301954225
256 4742.14710455359
257 4677.35188748032
258 4621.99847830699
259 4597.86766859905
260 4590.82022604453
261 4572.37538385909
262 4539.13605332135
263 4517.29056195794
264 4496.78988039863
265 4355.7886457012
266 4350.51189853855
267 4353.67731256998
268 4350.83683234328
269 4391.13126365752
270 4229.39232427003
271 4258.49514651216
272 4193.29846572186
273 4151.46209024862
274 4065.45468443798
275 4071.39615430982
276 4071.78757128556
277 4063.84300023403
278 4004.35164588643
279 3944.90355657059
280 3944.00724742984
281 3966.23739615518
282 3940.44593436272
283 3939.58694646723
284 3921.87527654443
285 3918.67682350098
286 3906.98600928712
287 3883.48782668536
288 3901.93900079536
289 3850.4394392543
290 3793.25068137487
291 3773.60124612817
292 3738.97534007831
293 3707.13100300003
294 3661.83567307491
295 3652.89651684269
296 3551.58843428539
297 3555.24774604638
298 3512.92067569018
299 3509.78023283857
300 3489.32193286348
301 3468.77865482047
302 3433.00591541559
303 3357.30096546173
304 3290.70430805407
305 3297.41372430987
306 3230.73803577715
307 3194.78623934916
308 3201.30861687839
309 3176.90598803598
310 3165.63552176352
311 3185.56801151291
312 3145.78327531701
313 2992.71335366573
314 2959.17924131141
315 2944.33597239757
316 2945.0803711079
317 2903.67746101389
318 2858.05683889366
319 2815.98063800313
320 2754.20257205221
321 2786.48453652383
322 2779.41114418535
323 2742.54748980137
324 2775.9562493122
325 2756.8570667353
326 2724.90719560272
327 2649.80146566955
328 2618.65814940318
329 2605.78606082331
330 2593.65701633788
331 2591.19298721411
332 2547.00484558482
333 2532.75403521939
334 2527.06724254428
335 2481.65933593606
336 2427.83969394816
337 2415.05304687002
338 2404.59784489612
339 2415.85473556361
340 2361.22086504326
341 2365.01874194639
342 2348.45105449448
343 2288.0246857615
344 2281.51651346321
345 2267.0080932819
346 2275.72017566606
347 2256.33493071528
348 2251.27865584861
349 2240.49589276302
350 2231.94440471584
351 2180.67898555979
352 2182.66534097868
353 2166.80469126528
354 2163.35010540243
355 2094.9935938592
356 2112.18115960205
357 2114.27998872495
358 2095.11054878686
359 2080.13005262627
360 2076.01722067221
361 2033.05618714816
362 2018.1750387817
363 2012.99592019391
364 1948.82305389947
365 1949.81866673822
366 1970.02648474546
367 1957.02099781142
368 1974.7602556569
369 1871.34373765929
370 1834.21393480001
371 1849.03125223872
372 1837.5529187802
373 1778.15467959879
374 1763.99305814009
375 1743.20469353314
376 1745.51597247447
377 1735.34293710573
378 1708.20056344606
379 1691.59528140235
380 1655.63973370946
381 1648.3069542044
382 1639.60769545255
383 1639.4270390331
384 1600.11598898936
385 1538.55798499265
386 1529.44609258749
387 1544.36638003996
388 1544.87001732048
389 1540.34031233623
390 1504.52381358331
391 1523.07010748151
392 1520.82900923741
393 1499.82455540432
394 1475.99039255785
395 1455.13273363899
396 1439.26185159074
397 1401.4997358216
398 1401.21365020546
399 1388.15470605776
400 1377.52943860841
401 1382.05185953815
402 1379.3007475849
403 1380.23962744471
404 1359.13524189953
405 1387.21055058287
406 1348.78757411534
407 1331.49950008494
408 1318.29587555936
409 1282.3299390052
410 1279.35934821618
411 1282.16573927466
412 1245.04989260116
413 1221.56205682127
414 1199.01617027104
415 1180.83908577701
416 1161.04996692273
417 1142.98511775701
418 1117.789937576
419 1113.43265585528
420 1100.69787584037
421 1074.42266239273
422 1066.90173929561
423 1067.99206877935
424 1059.11062305919
425 1043.33074218961
426 1035.4562998286
427 1028.70596725644
428 1031.76156494333
429 1002.24614725969
430 987.082444994107
431 1002.67152374164
432 997.982548368215
433 1008.51296939119
434 1002.15216199359
435 984.159573809811
436 981.648261916996
437 940.03520104556
438 911.51321940976
439 897.193482442609
440 920.223453897769
441 910.470445466641
442 931.963887756904
443 897.697801141749
444 890.184822642897
445 884.87399018642
446 885.018614959982
447 862.0214477714
448 855.643253964545
449 881.057110260928
450 843.473810634963
451 801.055045192202
452 784.755032816437
453 772.93965318272
454 756.179134191719
455 751.961250926284
456 717.283899797496
457 715.296740035568
458 698.632819871502
459 698.248472879023
460 688.059514665542
461 689.097029244097
462 689.569710117048
463 664.659606637954
464 660.354455317171
465 657.933058227483
466 635.036213221044
467 626.37432256188
468 617.434719126198
469 585.727516243337
470 560.624678916956
471 556.533806408528
472 561.991815641961
473 553.214512476783
474 540.467589075834
475 533.918257489454
476 524.83488621121
477 504.593865390989
478 492.489797230863
479 487.871087661934
480 482.045720324224
481 480.719238586763
482 479.169800433314
483 476.468175358116
484 470.449808178732
485 471.214047956761
486 458.943881696558
487 455.578326281175
488 450.924897644261
489 416.430207130849
490 395.774776091699
491 392.716151200468
492 387.839096240148
493 390.964709450801
494 389.982058179598
495 374.798832836542
496 356.890874178789
497 352.634264070664
498 351.100649576755
499 349.541184956046
500 346.189081610412
501 344.815555632165
502 341.999454423171
503 341.908777633183
504 350.71489235888
505 350.980662290602
506 352.084042376706
507 344.64996817326
508 320.883720411672
509 309.059672716267
510 299.627196546471
511 303.815497748148
512 301.10898468353
513 299.889192945524
514 292.426228184301
515 290.804316921654
516 297.102371014059
517 286.472092622425
518 285.388969892489
519 284.819585668293
520 274.808748054305
521 271.854931323011
522 269.736854954329
523 262.635814428589
524 258.280543412228
525 245.209504326907
526 235.957455719226
527 231.491126604651
528 233.94114455214
529 239.686015076001
530 232.680369358123
531 228.30922116043
532 217.5442463879
533 214.281470329406
534 212.228505878067
535 209.032778729335
536 207.603273102208
537 203.913468142888
538 203.641885462402
539 203.597332982636
540 201.405323924452
541 195.99061003407
542 193.56028332004
543 191.417547001582
544 192.825635680361
545 190.245318808052
546 189.106854657942
547 185.779716947201
548 187.819700449113
549 186.169756939287
550 185.224565271454
551 181.079014280299
552 175.47278780658
553 178.617800280209
554 172.970939429118
555 171.870281166698
556 170.620044007857
557 166.119268179678
558 167.989755822574
559 166.555491345807
560 160.236903261309
561 157.821899924399
562 156.531933644518
563 155.599989938813
564 154.475405959204
565 153.072546516907
566 147.254310544308
567 147.558109959852
568 143.937341022417
569 143.969850967318
570 138.694281778167
571 137.339445282074
572 135.372568646476
573 135.66533612413
574 132.45446495494
575 130.63753101252
576 128.32525125265
577 123.952499391589
578 120.03089793321
579 119.288963866997
580 118.001766660219
581 115.151219689431
582 113.956875859137
583 111.702272811868
584 106.692912133313
585 104.847510789566
586 104.275833183102
587 101.227692237744
588 99.5439573654774
589 98.6825815811942
590 95.5659491335387
591 95.124729768441
592 92.8334295007324
593 93.6465731035352
594 93.3594854727922
595 83.952964519315
596 83.0883485697582
597 82.1344693501378
598 80.0854857056098
599 79.9603728041421
600 81.5982770427487


==> NL_nq_small_averagerun.dat <==
1 8148.7085540994
2 7868.57541671547
3 7775.51211690997
4 7655.89882098389
5 7582.12101326928
6 7541.29389465976
7 7593.15543288148
8 7557.08095055204
9 7546.46959937167
10 7508.61551141824
11 7489.38325995095
12 7442.29889259436
13 7465.56346342295
14 7306.85559786293
15 7164.24418766857
16 7131.40912173046
17 7147.16817772794
18 7135.70092783235
19 7110.76426681222
20 7103.62415250657
21 7137.35498757941
22 7095.96474793149
23 7000.88901846893
24 7027.0918709893
25 7046.084366057
26 7018.5099226498
27 6968.15671509284
28 7015.92800607399
29 6934.09012490519
30 6948.27452559488
31 6933.18453900728
32 6969.47703905121
33 6915.83419532198
34 6890.14376881008
35 6834.6035783875
36 6773.09905394078
37 6681.21763660493
38 6687.369826585
39 6700.77658363096
40 6629.77032895971
41 6575.91028709077
42 6526.9207093278
43 6501.99374013079
44 6434.7023798841
45 6401.24468298283
46 6384.26840917265
47 6228.0974312862
48 6117.45555407645
49 6148.12563383471
50 6187.71494345699
51 6176.63686909308
52 6174.29740259867
53 6122.36091804038
54 6077.45337576394
55 6045.77497015402
56 5995.29674340911
57 6003.19678632892
58 5942.32032298657
59 5909.52489562461
60 5881.82664866157
61 5896.72446236883
62 5844.38248904812
63 5789.76733520952
64 5761.33558911848
65 5786.66617395383
66 5706.55846332296
67 5779.53231668285
68 5756.95071723163
69 5721.75000068549
70 5711.55443619269
71 5738.58852329257
72 5734.85193001237
73 5735.9492031505
74 5699.91866049669
75 5595.95623035824
76 5521.79131900317
77 5480.97670357211
78 5385.00204070015
79 5402.12681275835
80 5389.20040760256
81 5344.49931814935
82 5331.00064326982
83 5325.61550172417
84 5323.75864665876
85 5267.17353646028
86 5212.45100608185
87 5203.84615859379
88 5184.78567959497
89 5215.66877154669
90 5231.15373897352
91 5186.04691630087
92 5131.13436492902
93 5084.1619596286
94 5098.60297045676
95 5087.29725728371
96 5044.45074299036
97 5036.5377976542
98 5037.58401697309
99 5006.03794122703
100 4938.97546389496
101 4939.95288293802
102 4932.79104500179
103 4928.41133881128
104 4857.61459314306
105 4810.54548691473
106 4849.08595141023
107 4826.0055480523
108 4789.42915196441
109 4770.85827766889
110 4693.83795090642
111 4657.56561121055
112 4671.26817087262
113 4702.50654384391
114 4639.46369287986
115 4643.79192298442
116 4615.8000689966
117 4606.28591161803
118 4611.61244088252
119 4491.31372590892
120 4476.05280194958
121 4513.89841160816
122 4485.13491160455
123 4437.40112614921
124 4410.94708495116
125 4424.89214672469
126 4377.79550047857
127 4410.45222252293
128 4330.02767655236
129 4335.21448210304
130 4246.39679389768
131 4231.2098121421
132 4212.22696906245
133 4207.10462494377
134 4164.1244496096
135 4168.41083996717
136 4179.57356855876
137 4141.08188660353
138 4126.10470820279
139 4083.35742688687
140 4104.49843719208
141 4116.26486775052
142 4090.6806745313
143 4089.50140090101
144 4079.62272233748
145 4007.67430824438
146 3962.33022906782
147 3981.55326596307
148 4006.39278155883
149 3980.36300003687
150 3969.39857366567
151 4000.49942751574
152 4000.18991849605
153 3900.99854260994
154 3853.18321600595
155 3895.49323180902
156 3912.62899469525
157 3888.34725823526
158 3834.31887632162
159 3749.35085225013
160 3732.96347810737
161 3670.10660823842
162 3628.65313649531
163 3589.26906267795
164 3580.62858138581
165 3589.71851651759
166 3615.09451012753
167 3572.60280896397
168 3526.62043822384
169 3461.78273173337
170 3442.80362033227
171 3449.6899611229
172 3352.44436430474
173 3412.48215912053
174 3370.77154347038
175 3341.46115982674
176 3344.92913343477
177 3389.97507916343
178 3379.15421051888
179 3373.52318836772
180 3384.15459096872
181 3365.2343809741
182 3333.58335551705
183 3328.22253133686
184 3307.93646373902
185 3316.39756396841
186 3231.16028025032
187 3198.67930601073
188 3194.32206251816
189 3135.01007975264
190 3200.37283797173
191 3060.13285966103
192 3092.92248167515
193 3093.60629470903
194 3133.04556788448
195 3142.29038222072
196 3108.35553967843
197 3153.453293966
198 3092.15896311322
199 3093.80061010696
200 3127.32720776398
201 3112.11122326103
202 3129.46217675246
203 3116.76714186615
204 3113.49602242217
205 3089.08140428626
206 2962.37380814959
207 2871.49521408795
208 2839.08121534323
209 2794.52037998376
210 2777.50559785694
211 2697.74083222157
212 2667.62090330101
213 2686.37908911884
214 2674.34451793743
215 2609.24888751711
216 2564.65898307872
217 2552.04328624181
218 2500.2035764733
219 2492.76480289049
220 2440.58530467409
221 2400.94044858045
222 2389.66717915047
223 2404.23453981244
224 2377.87672036408
225 2345.83015506127
226 2282.9884099524
227 2276.63682637777
228 2261.95307344736
229 2234.91920540251
230 2227.98283491645
231 2213.3590423436
232 2219.15569959526
233 2230.94735360108
234 2212.1210085592
235 2162.97519262906
236 2122.05185556811
237 2128.38287891613
238 2128.5311861593
239 2100.3349774812
240 2101.87131441416
241 2081.39722171341
242 2080.57398992281
243 2039.10253206673
244 2025.72419824924
245 2065.59631909703
246 2040.88925219926
247 1960.93699076989
248 1984.85488140579
249 1973.36463307883
250 1965.01285457951
251 1972.90993039623
252 1923.77733219509
253 1916.41799583446
254 1860.80785147239
255 1852.47205900703
256 1832.35850761787
257 1825.97325648928
258 1844.28068933948
259 1845.5004939318
260 1811.08774678679
261 1805.1714357868
262 1808.73497613705
263 1784.37658588466
264 1728.56972099536
265 1720.61786112824
266 1690.79733597266
267 1657.62339233852
268 1619.49952090975
269 1620.90857197207
270 1598.4008622824
271 1597.20080098399
272 1590.35201552921
273 1590.80630142017
274 1562.84862367261
275 1572.72358705165
276 1559.58551200409
277 1575.86455413692
278 1573.71637473621
279 1560.54206201462
280 1549.25176208151
281 1518.17942280072
282 1536.41475941175
283 1500.05696800981
284 1482.11922872764
285 1438.0380657581
286 1409.24370654667
287 1412.05880218078
288 1388.95331920352
289 1374.01755566328
290 1358.56310850787
291 1351.39106543454
292 1351.07403430798
293 1374.81050130272
294 1433.57927591291
295 1424.69656503711
296 1400.09159135302
297 1395.83422074444
298 1342.86322717815
299 1340.83812103071
300 1322.94100142885
301 1288.36564968989
302 1304.92736802769
303 1299.27431268494
304 1277.66100207995
305 1258.99285746591
306 1249.23941380668
307 1214.93692259658
308 1213.73830901414
309 1207.5950568354
310 1204.59822536849
311 1207.74549584081
312 1195.05016533387
313 1166.95168277524
314 1165.59072875303
315 1147.01330366914
316 1155.14963736682
317 1142.82879317429
318 1123.80456027783
319 1112.85025336142
320 1102.24614967744
321 1083.32250803361
322 1071.2623816372
323 1074.44166564272
324 1047.47020372391
325 1040.64652941965
326 1015.01434618819
327 1015.63487062443
328 1007.68924066936
329 976.462467638267
330 946.889204302682
331 951.357409533091
332 926.747118090125
333 911.446138543493
334 895.279920174527
335 895.892885409028
336 872.790341329992
337 868.858129188317
338 853.749796878183
339 830.4394912622
340 831.561762675162
341 829.410430667162
342 818.963321389747
343 807.093897227079
344 804.532930796368
345 799.253873846819
346 779.178345508458
347 755.258538192579
348 759.177830091487
349 744.227659127634
350 740.513770625302
351 729.171379379679
352 715.371483353452
353 708.977137863777
354 703.413678868345
355 704.405963320152
356 694.769018505151
357 701.314055448541
358 686.108186341941
359 645.748396616445
360 626.620711290369
361 632.111755589578
362 615.626612860256
363 614.356945187825
364 611.596189238756
365 612.372081665492
366 607.83809603745
367 599.798168971677
368 589.41832646663
369 587.184387904215
370 580.648517179528
371 570.808269212121
372 569.048747239946
373 543.204319201715
374 540.422059781529
375 522.297749930263
376 526.192045667928
377 516.615466279675
378 532.173087285535
379 505.218195064257
380 501.861064254729
381 500.471758972567
382 497.268269552579
383 485.248471212737
384 472.768491686589
385 470.916606588705
386 460.726477290281
387 457.359689457559
388 456.412144864127
389 456.8248918396
390 449.47378299559
391 439.171298160853
392 434.958071391352
393 420.696080264819
394 418.359529801575
395 418.906894194692
396 424.869116431385
397 400.19935864017
398 407.494395295277
399 402.382707014697
400 395.469293062637
401 391.463062813389
402 379.453656515119
403 375.907975342061
404 364.30277264829
405 363.992364372916
406 362.445991565251
407 357.346467318701
408 353.868635560519
409 351.263585549482
410 354.311572005757
411 346.50316704299
412 340.907693972626
413 329.825276025091
414 327.977933807977
415 329.42706673494
416 319.596492701947
417 324.111878766978
418 312.259211904312
419 304.54526981567
420 298.928860603187
421 288.943798785822
422 285.366295040767
423 271.952257454268
424 269.923443643559
425 266.712086888569
426 266.918976387757
427 260.435100058049
428 241.129582937046
429 240.027509751074
430 234.902656139563
431 230.654878029622
432 223.237755152222
433 218.00189158019
434 217.615065376293
435 216.695452501164
436 206.101650837728
437 203.632625224153
438 198.579296723226
439 199.45203384072
440 196.29027819846
441 194.50973496576
442 183.193997488517
443 181.37723995615
444 178.121923163703
445 177.935794195585
446 178.550831763821
447 173.346214305871
448 175.343433215715
449 167.864901680291
450 157.92846254959
451 155.522161551251
452 153.174941287005
453 151.604259466382
454 150.404740676724
455 152.943694211498
456 148.731967621373
457 147.249549583574
458 146.356011140585
459 145.713733638681
460 144.671292497731
461 143.655515236962
462 142.453377938857
463 141.486912291376
464 140.334737844027
465 139.736349078283
466 131.069745031649
467 131.267070420173
468 126.748743834164
469 122.774801999115
470 120.039330679075
471 119.466373715802
472 118.454631751918
473 116.590232976892
474 116.244293442618
475 116.834576274917
476 116.526711389303
477 111.931408720705
478 107.208361424878
479 105.415444107707
480 104.897952798335
481 103.551051402686
482 101.404313667608
483 100.197309259215
484 95.9661497853392
485 90.0854665902705
486 89.4375169672175
487 87.3434280507416
488 84.2173682522459
489 83.9463195790377
490 84.1431584892973
491 83.0339544319359
492 80.0458125363888
493 76.4856844618664
494 76.3140398371499
495 75.3067728334182
496 74.5608589215169
497 74.5594610552466
498 73.1688372478172
499 71.0150174648374
500 70.8534123526875
501 69.2373127675653
502 67.5159454116391
503 66.6644513078461
504 66.8316974701068
505 66.1686344023651
506 65.1509379875857
507 64.9193442870215
508 63.8590905926754
509 60.8811056261674
510 59.4092657852436
511 58.2623408241366
512 57.4873943813938
513 56.6640120880752
514 56.0466807170494
515 54.2808708924818
516 50.2208847391845
517 48.3611299369421
518 47.6023537325915
519 48.3245801654722
520 47.3541598903949
521 42.4953537585972
522 42.6464450741577
523 42.7880159319263
524 41.9018171095699
525 41.712447683605
526 39.0430150138949
527 35.7924787806946
528 35.5287836452938
529 36.5355817179578
530 34.4364445458619
531 34.3124249938213
532 32.6155362656257
533 32.3862156785247
534 32.0872092454529
535 31.9149760724762
536 32.1516128649139
537 31.3164902188951
538 31.145817622303
539 30.5758362531646
540 30.2380349117632
541 29.8928161949366
542 29.5816871787843
543 29.0892625496645
544 29.0747006690426
545 28.8816309382561
546 28.1194116255742
547 27.4251958504926
548 26.5714525792113
549 26.4809520171943
550 25.0507188516106
551 23.8379418930803
552 23.6936063670802
553 23.643285674122
554 23.6867068689787
555 23.3165535530704
556 22.9059116250677
557 22.8898250578767
558 22.7500114201901
559 22.166016066413
560 21.3632183979722
561 21.3629676332214
562 21.2854660812668
563 20.7249329391813
564 19.9450964347961
565 20.144100333976
566 19.8354988447394
567 19.0563444308486
568 18.559621772336
569 18.296394910819
570 18.2546034701502
571 18.1161198529578
572 17.5861466021065
573 16.992729329848
574 16.4997497000438
575 16.3035665157011
576 15.537318566687
577 15.1374002107798
578 14.976970184855
579 15.0016171201647
580 14.7323893423119
581 14.7483118817072
582 14.2133281952024
583 14.1990318612541
584 13.6270173898374
585 13.3733043717007
586 13.1011997068394
587 13.0449058630343
588 12.7694687305786
589 12.8373742880952
590 12.8210782999142
591 12.666698737926
592 12.5545703366059
593 12.4777012608244
594 11.8645049326182
595 11.7977480062352
596 11.9964675830027
597 11.8723574623689
598 11.7926972385711
599 11.0691803624551
600 10.7079309380013


==> l_np_small_averagerun.dat <==
1 457502.730785267
2 449781.336102695
3 445297.812403288
4 441826.556905143
5 437959.708424236
6 434458.793917476
7 429855.361238721
8 426329.929244963
9 423769.102114269
10 421404.049632861
11 418599.857628512
12 415918.753603017
13 413384.063852254
14 410678.231899812
15 407779.643288491
16 404943.687088102
17 401729.599463154
18 398235.375963939
19 395066.734702529
20 392160.544285406
21 389004.239463476
22 385626.966748
23 382744.98241795
24 378629.177348334
25 375237.341861785
26 372056.443244374
27 369378.745827481
28 365922.908174716
29 363518.17624439
30 361065.7884372
31 358723.560199773
32 355276.378478589
33 351750.164086669
34 348951.362286076
35 345577.002685959
36 342706.134773144
37 339402.031503626
38 337263.547680703
39 334351.873137109
40 331478.148865544
41 329143.371996031
42 326645.903837496
43 323816.703630483
44 320508.821537635
45 317835.317699112
46 314796.121243388
47 312321.609757609
48 309309.783095954
49 305782.583634917
50 302869.287558396
51 300376.193854192
52 297622.417765815
53 294051.838121446
54 290942.795249446
55 288020.90795138
56 284813.184078729
57 281426.68340146
58 279171.802820143
59 276943.5214857
60 273595.741725289
61 270536.810279841
62 267326.895522008
63 263058.458199789
64 260128.560050257
65 256275.438848216
66 253118.925131063
67 250194.841429519
68 246805.30294774
69 243823.441607577
70 240511.336954303
71 237356.402829924
72 234625.046854898
73 231225.327750524
74 228178.98749267
75 225376.291735055
76 222170.245877884
77 218949.610087858
78 215217.950605072
79 211871.592802102
80 209103.077862956
81 206392.212319581
82 203678.157632699
83 201266.232563858
84 197816.240485169
85 194872.300972501
86 192317.699121685
87 189551.875058463
88 186485.324550403
89 183578.540124045
90 180201.590776392
91 177167.08684684
92 174773.295161588
93 171463.280426165
94 168964.681650878
95 165589.719737673
96 162815.239265461
97 159586.496276004
98 156436.427781214
99 153193.989719556
100 150399.023680111
101 147732.61457656
102 145012.438718442
103 141888.435683772
104 139547.349981607
105 136544.637657437
106 133243.430739173
107 130079.138998486
108 127560.201115978
109 124784.345404602
110 121905.521070731
111 118757.559192809
112 115983.560878432
113 112696.523759603
114 110150.760306062
115 107064.81329122
116 103646.054853423
117 100646.451608529
118 97892.0071543512
119 95172.7656434635
120 92440.4750581562
121 89786.5909339846
122 86900.0088009206
123 84400.880512827
124 81339.9158823376
125 78783.7733840126
126 75988.983179675
127 73650.000078798
128 70793.5948136673
129 68348.3269649143
130 65983.3568092031
131 63074.2391808745
132 60971.3530568999
133 58737.5774776138
134 55813.0709939658
135 52913.7075415401
136 50691.0150292189
137 48118.5100222714
138 45317.6505131331
139 42781.564018096
140 40834.1968824278
141 38742.6691895564
142 37062.7361856216
143 35330.4516213072
144 33535.4128278127
145 31596.8937914565
146 29573.3122689176
147 27959.5165615947
148 26178.4105665466
149 24417.7430801981
150 22782.4841533592
151 21595.6154369506
152 19943.3369712271
153 18265.1509168179
154 16759.3626264716
155 15505.0491671087
156 14227.820465316
157 13050.3129517638
158 11986.7099819874
159 11030.7378886299
160 10142.2085266646
161 9221.61756336446
162 8535.23238923026
163 7792.64018427301
164 7229.15904289285
165 6529.32752542099
166 5722.62459583891
167 5170.42568228539
168 4644.09237194038
169 4199.10744776013
170 3726.59518674308
171 3388.11465819774
172 3045.03797043878
173 2679.45337111327
174 2436.43402876211
175 2222.80391853503
176 1986.25931308736
177 1788.24576119296
178 1667.28077591847
179 1515.45053325313
180 1388.56651257214
181 1222.5771218507
182 1083.03019027014
183 971.670975076311
184 848.192051309414
185 742.29222516819
186 675.652351506759
187 603.234120583618
188 543.01092037857
189 471.248006271333
190 431.26733395164
191 387.674350448009
192 349.595302687834
193 324.649420562006
194 293.621830385851
195 272.174788883787
196 243.721750157991
197 228.02044298325
198 212.275575511944
199 200.812798882582
200 184.538248990246
201 169.024137643101
202 156.463828134942
203 148.786648461565
204 138.143060293036
205 131.083266531745
206 124.597889730801
207 120.786963810173
208 117.108088931332
209 113.720967677759
210 109.601544534206
211 105.51160714812
212 102.743776527024
213 99.5300118664548
214 97.5234200583565
215 94.3528953903341
216 92.7269774894425
217 91.4603385244402
218 90.357003737594
219 88.6925815725654
220 87.1497977048777
221 85.9058145139725
222 84.832109861763
223 83.7218774019186
224 82.4669543690615
225 81.5791623664033
226 80.7805232510695
227 80.1508751150857
228 79.7559142647756
229 79.2313735231389
230 78.6545641807101
231 77.9082300832995
232 77.1823453608424
233 76.8254011236159
234 76.1245699002921
235 75.718735363692
236 75.2410517479874
237 74.6378919197825
238 74.2778804842166
239 73.896011265009
240 73.5160527393859
241 73.1186595586225
242 72.7037952935641
243 72.2029370242155
244 71.8838011837489
245 71.5836961995992
246 71.1457323735559
247 70.8327951336797
248 70.4571715937454
249 70.0903096870942
250 69.6029618439464
251 69.3520663926101
252 69.0856616196225
253 68.463897093176
254 68.1400571995465
255 67.9510464965209
256 67.4828608837092
257 67.2549324205782
258 66.8690732754129
259 66.5194744999561
260 66.2380615306148
261 65.8393290184557
262 65.3692931098238
263 65.0996669311925
264 64.831663174808
265 64.4920852937207
266 64.173260549696
267 63.9012375766124
268 63.6908202044208
269 63.383832484647
270 63.1954529322589
271 62.9308372662549
272 62.6472264199353
273 62.4179202154306
274 62.2498711328023
275 62.0127205786071
276 61.8237890613763
277 61.5591764807876
278 61.3658160609106
279 61.1230566653961
280 60.9281267477409
281 60.7241976257491
282 60.5733036540007
283 60.3442391168002
284 60.1690922810713
285 60.0215209650136
286 59.810194422299
287 59.5896331879935
288 59.3157119815246
289 59.1323516447375
290 58.8445408450804
291 58.611764801005
292 58.3444217676495
293 58.1509169526171
294 57.9817819884265
295 57.8200531092064
296 57.5956268982079
297 57.3733290334913
298 57.2614411716096
299 57.1044137628047
300 56.9939240935204
301 56.8465058767738
302 56.7070061844563
303 56.5303533678194
304 56.3734375821017
305 56.2778920134106
306 56.1446260158672
307 56.0145733213627
308 55.8635244770939
309 55.765875052291
310 55.6381269717456
311 55.4239513556136
312 55.27776767574
313 55.1154676176839
314 54.9642921800587
315 54.8278538962152
316 54.6588624131847
317 54.5436941906755
318 54.4102347236483
319 54.3446371369633
320 54.1523874777244
321 54.0090238700075
322 53.8938398896247
323 53.7923264053675
324 53.6858917353971
325 53.5624386097347
326 53.433712141761
327 53.3711164646977
328 53.2429277858013
329 53.0994908011235
330 53.0045954103888
331 52.8650737104352
332 52.744804049565
333 52.6703765996385
334 52.579167667764
335 52.4397217288274
336 52.3403841499477
337 52.2347702258073
338 52.1499749117231
339 52.0924458362097
340 51.9696766349402
341 51.9039913031298
342 51.8145121769618
343 51.7066024324152
344 51.5771215837598
345 51.4886171115683
346 51.413618810523
347 51.3266790141307
348 51.2264650969219
349 51.0858959163806
350 50.9801409511109
351 50.8537481722355
352 50.7834412458999
353 50.6946193026871
354 50.5873704840036
355 50.5222715981066
356 50.4353946618202
357 50.3411318027502
358 50.2422746768355
359 50.1674200810978
360 50.0696947145184
361 50.009902904007
362 49.9322375400582
363 49.8580073311109
364 49.7745031475877
365 49.6783973253363
366 49.6131200526329
367 49.5736556652624
368 49.5072473598785
369 49.4220464755142
370 49.3464781949757
371 49.2535489784292
372 49.1791342816043
373 49.0646813734397
374 48.9965185156396
375 48.9246724695237
376 48.8233576109273
377 48.7355891074143
378 48.6642665433412
379 48.6003000405312
380 48.5286962044483
381 48.4936437591101
382 48.4613631868767
383 48.4128313786726
384 48.3656570721842
385 48.3220535958681
386 48.2423572331391
387 48.2014916955972
388 48.1019374813116
389 48.0419804080013
390 47.9652916601029
391 47.8965227768101
392 47.8275567069678
393 47.780111087363
394 47.7147329286897
395 47.6629091693391
396 47.6051599919094
397 47.5633021770436
398 47.5070187064812
399 47.470149663241
400 47.4436358532667
401 47.3693726568262
402 47.3282031009539
403 47.2552181441552
404 47.2083665635441
405 47.1541840683289
406 47.0796058115078
407 47.0317146060261
408 46.979400864117
409 46.9465668579616
410 46.8961387307427
411 46.8306900371889
412 46.7711261056861
413 46.7161975802476
414 46.6611319059211
415 46.5624319782241
416 46.4889678958614
417 46.4030528731734
418 46.3725753307031
419 46.3276871857948
420 46.2951881218098
421 46.2540077588946
422 46.2198178936749
423 46.1797938049804
424 46.1546613604541
425 46.1104012682059
426 46.0704419228129
427 46.0148889498038
428 45.9624911584498
429 45.9527065662121
430 45.8934740596413
431 45.8398898974869
432 45.8226724768407
433 45.7554789830849
434 45.7084271781031
435 45.6616328715053
436 45.6063125643896
437 45.5592970316008
438 45.541853833944
439 45.5166563799405
440 45.4592633364802
441 45.4046854614093
442 45.3446898380641
443 45.3229326810315
444 45.2945507609678
445 45.2484343271548
446 45.215435250687
447 45.1571660272436
448 45.0952005742063
449 45.0287314853128
450 44.9976785697573
451 44.9659695799402
452 44.9159222652541
453 44.8654215740144
454 44.8275380085209
455 44.7966671892994
456 44.7471100163559
457 44.6819182767688
458 44.6492206995615
459 44.6085170241731
460 44.5553398952836
461 44.5208375806337
462 44.4659157720423
463 44.4139081224372
464 44.3626196617291
465 44.2979808896131
466 44.2851446270304
467 44.2554619259954
468 44.2100793492863
469 44.2000855946596
470 44.1745411835238
471 44.1451497257733
472 44.1081172494399
473 44.0670786760774
474 44.0474573804864
475 44.0142926746883
476 43.9807615855774
477 43.9425786965894
478 43.9014556240881
479 43.8503469514336
480 43.8088016867881
481 43.7849302628063
482 43.7605487448092
483 43.7334607735318
484 43.7213793221354
485 43.684144381072
486 43.6430713287321
487 43.6147493136735
488 43.57008241056
489 43.5360879082244
490 43.5113434384374
491 43.4727934665414
492 43.4443484223212
493 43.4118089271308
494 43.3949095692247
495 43.3682566387145
496 43.3303906240725
497 43.2935802655741
498 43.2770513915977
499 43.2528415266504
500 43.2038993356016


==> l_nq_large_averagerun.dat <==
1 840356.288865269
2 835556.402117465
3 830846.394089683
4 826526.532445787
5 821698.681005978
6 816196.155226264
7 811305.903896674
8 805848.206784535
9 801273.04637006
10 796124.714632357
11 792449.778244083
12 787751.485402941
13 783079.657380939
14 779038.82926055
15 775020.587651097
16 770289.693535747
17 764797.050377022
18 760171.524307252
19 754660.85011891
20 749405.104854755
21 743591.478119892
22 739320.022326358
23 735148.568806655
24 730080.550083718
25 726009.636929081
26 721707.730716832
27 717373.973026022
28 713186.204289645
29 708877.711848217
30 705696.190301761
31 701698.828259062
32 697971.943576999
33 693598.131065438
34 689332.706718859
35 684437.946554723
36 680524.909825195
37 674683.776215038
38 670725.500249818
39 666366.723625943
40 662301.320513735
41 658006.538946622
42 653901.237617202
43 649087.677929789
44 644349.401556391
45 640540.216451828
46 636158.992021013
47 631227.046811092
48 625875.655499949
49 621913.021623468
50 617925.372412584
51 613698.115531823
52 609568.752577507
53 604986.326702904
54 600210.771438611
55 595340.71288402
56 591102.919091584
57 584920.241181777
58 580232.710212242
59 575515.573045481
60 571149.809744985
61 566243.37797948
62 561970.735303389
63 556886.392320221
64 552148.720156281
65 546416.858349037
66 543318.252673869
67 538442.296138553
68 534569.651432814
69 530498.808358664
70 526240.02886218
71 521183.793365029
72 516467.000698444
73 511170.646309714
74 507284.469846847
75 502766.031688704
76 498126.68086454
77 493967.802655322
78 489125.593308202
79 484763.355682702
80 480652.615616699
81 475633.378179039
82 471183.724459857
83 466844.097305779
84 462216.573851458
85 457959.698992793
86 453667.764995366
87 449960.374483999
88 444961.484721962
89 440518.408014967
90 435556.708987817
91 431498.211736954
92 427753.812676095
93 423427.177983436
94 419201.559911954
95 415579.203350447
96 411294.417270444
97 407952.270909456
98 403164.579782215
99 399082.415840954
100 395086.17751638
101 390712.503228552
102 386667.946985257
103 382553.413738575
104 377088.621080121
105 373766.066810354
106 370101.011072759
107 366356.788100247
108 362145.164689405
109 357790.101567946
110 354140.98342044
111 349350.143057032
112 345789.430264067
113 342531.547072029
114 338375.562006256
115 334313.159455532
116 330020.288449579
117 325915.831603755
118 321854.042861419
119 317544.173533321
120 313452.235288881
121 309303.00736766
122 305547.68387929
123 300849.208915027
124 296427.92541356
125 291873.374290193
126 287430.916822638
127 282833.166572553
128 278450.020338071
129 274624.604760564
130 269737.778914777
131 266064.450230287
132 262370.18350891
133 258609.838893796
134 254407.963956539
135 249980.317393414
136 246169.966774647
137 242174.469903285
138 238436.0787499
139 234327.335461505
140 230795.642306419
141 226736.181976834
142 222246.59516662
143 218093.042456706
144 213839.465112319
145 209962.439061901
146 206534.660630284
147 202726.270088668
148 198851.034646415
149 194657.791261109
150 190970.379566105
151 186798.1701569
152 182793.875479525
153 179042.985591067
154 175202.40167246
155 171204.57727714
156 168068.505867027
157 164730.383328654
158 160442.211059492
159 156457.45660301
160 152292.519807216
161 148608.181444127
162 144422.993713572
163 140986.4565377
164 137999.770653454
165 134549.221527239
166 130765.778704129
167 127070.867301575
168 123543.721975311
169 119887.783380139
170 116039.129157279
171 112814.54630124
172 108924.352304984
173 105474.860226991
174 101846.410314982
175 98462.8920159639
176 95084.1818934457
177 92412.2376102522
178 88723.1271358151
179 86284.8512868654
180 83292.5879279425
181 80736.9630488889
182 77405.581570392
183 74576.591307527
184 71445.804218051
185 68428.7747155812
186 65629.2329402929
187 63093.4797243374
188 60217.1473871108
189 57171.8563217033
190 55018.2418912748
191 52781.097358645
192 50367.6377447305
193 48303.4047313591
194 45950.4014086187
195 43556.5922699994
196 41425.2076925385
197 39226.9164412868
198 37338.9751309668
199 35127.0202907679
200 33529.6963036297
201 31929.374210236
202 30179.037034961
203 28534.4908785216
204 26861.3572507006
205 25435.3946502492
206 23840.8343092772
207 22130.7941687373
208 20966.3657211111
209 19655.2986349403
210 18408.71960383
211 17482.0158453278
212 16320.5448998997
213 15390.6802425868
214 14386.4804209372
215 13239.8897616727
216 12181.0298346761
217 11431.9028267802
218 10632.0466572693
219 9971.39393461654
220 9225.32133400207
221 8636.02202365945
222 8215.35095310272
223 7710.45916968996
224 7295.83382208153
225 6764.6908441455
226 6127.56190808248
227 5668.72636888837
228 5344.21698184293
229 4820.98518394442
230 4531.24217354775
231 4219.61921495393
232 4007.4907094735
233 3720.50964250021
234 3488.36220089552
235 3200.10215363695
236 2938.40837952698
237 2601.87885973231
238 2452.80838523457
239 2298.80491186447
240 2094.94876718912
241 1906.3262290399
242 1717.85752596421
243 1625.21399224542
244 1519.03665254216
245 1437.86050585162
246 1314.64134593677
247 1209.90542760707
248 1096.60744725779
249 1004.74033645706
250 917.862882979809
251 862.175480176574
252 773.929212946611
253 711.634586020007
254 663.239585193649
255 614.919026716203
256 568.856142924308
257 534.996048090393
258 490.894389984081
259 470.35901438699
260 443.115751054912
261 417.638670212304
262 381.70362534435
263 349.238416130808
264 328.487594036833
265 305.914534741798
266 296.139520960543
267 287.661191883772
268 276.439358887348
269 259.88136330602
270 248.961941152471
271 233.673517354138
272 222.442442011161
273 210.42527893785
274 202.832297478857
275 196.544168787094
276 189.107805637547
277 181.60020512965
278 176.716449621832
279 171.163013745882
280 166.801277533508
281 161.566450658826
282 158.083426355634
283 154.969600662966
284 152.362531963002
285 148.702042295425
286 145.665395915879
287 142.075199429957
288 139.104437476873
289 136.359150877106
290 133.324580548953
291 130.89202455133
292 129.081257269826
293 127.118061974961
294 125.745071051811
295 124.234271215852
296 122.769407843366
297 121.052718245475
298 119.536102780521
299 118.405658423831
300 117.088925074402
301 115.673265358492
302 114.954524294499
303 113.551623974997
304 112.09818227095
305 111.105169288799
306 109.94731859937
307 108.968161036654
308 108.188435069498
309 107.444946315703
310 106.577430729648
311 105.749938696364
312 104.948751696034
313 104.301729812507
314 103.669499802594
315 102.816606644061
316 102.157532139409
317 101.396427600874
318 100.521623754021
319 99.8261346035423
320 99.0617628261808
321 98.3774755695828
322 97.8329605113776
323 97.2662793676069
324 96.5972259933171
325 96.178936268709
326 95.486464284232
327 94.8966208137196
328 94.3246054040555
329 93.6716737641147
330 93.0682164512499
331 92.3324596130233
332 91.7862762607652
333 91.2249356313841
334 90.5452571685514
335 89.7890603743501
336 89.2935748528933
337 88.8328392343189
338 88.3770739573138
339 87.8496407359595
340 87.2388808162104
341 86.6640747296545
342 86.1568831224818
343 85.4081511733259
344 85.0263674123551
345 84.5705528325903
346 84.2486795537356
347 83.6971782027798
348 83.3134391752899
349 82.8015382868961
350 82.4787069257549
351 82.168125889318
352 81.8144908407829
353 81.5309801920706
354 81.021061942363
355 80.6212037547891
356 80.2771548679862
357 79.7571254678851
358 79.510191146244
359 79.1235378708858
360 78.760404857473
361 78.496763519586
362 78.0394003991912
363 77.7244862132622
364 77.4327193587877
365 77.1323642437637
366 76.7180991988253
367 76.437765036407
368 76.1353503194844
369 75.8962790379209
370 75.6626837267228
371 75.351809717686
372 75.0854274133048
373 74.7548373410716
374 74.43513916162
375 74.2027304483872
376 73.8798113718684
377 73.6463628558396
378 73.4584058696554
379 73.2866136464044
380 72.9762513799526
381 72.6468653993357
382 72.3033516893069
383 72.0526686840736
384 71.7917488815607
385 71.4738596665194
386 71.0915779594969
387 70.7199769393914
388 70.5274046602259
389 70.278340147271
390 70.126094605377
391 69.8152159315795
392 69.6036880950573
393 69.4856200435961
394 69.34616719401
395 69.0223069383069
396 68.7362531707311
397 68.4813790395239
398 68.2761946066219
399 68.0765972827985
400 67.9469890986586
401 67.7723632414971
402 67.6430907997757
403 67.3967660712312
404 67.1445463403924
405 67.0142897880114
406 66.874124846002
407 66.7012916083737
408 66.5017199662621
409 66.3478216195476
410 66.1682826446949
411 65.9646641679785
412 65.8491280855437
413 65.7127642091181
414 65.5297022175093
415 65.3427343594253
416 65.2312386241937
417 65.0810103966279
418 64.9359461265283
419 64.6852135222946
420 64.5059132093633
421 64.330671843801
422 64.2063026704142
423 64.0312816572234
424 63.8261555278118
425 63.7509726816576
426 63.59377329894
427 63.3862724018251
428 63.268270637479
429 63.1458144477062
430 62.9862792991051
431 62.8245522360428
432 62.6668633182486
433 62.5007157299
434 62.3526393454139
435 62.205822989226
436 62.0796700729398
437 61.8654316238121
438 61.7732905885451
439 61.6879254856099
440 61.5780337903507
441 61.4686975795071
442 61.3235549782592
443 61.2050282798913
444 61.0601121726637
445 60.9960154496529
446 60.8113269838586
447 60.699922593249
448 60.5881722373285
449 60.4817223312526
450 60.3343897381209
451 60.2109522490591
452 60.0397936017871
453 59.8703891326628
454 59.6699296929258
455 59.5594070310193
456 59.4078526965962
457 59.3156491518906
458 59.2330817023138
459 59.090269484235
460 58.9411133063972
461 58.8082168272597
462 58.7258625530879
463 58.5776008241337
464 58.4595424191733
465 58.3398289853588
466 58.2401686120807
467 58.1182258786467
468 57.9973183359165
469 57.8741473782975
470 57.7737965090935
471 57.6692752096149
472 57.5691838475842
473 57.4592120497847
474 57.3026961599342
475 57.1799633163156
476 57.0403028283948
477 57.0013440246873
478 56.8780179910677
479 56.8040642891918
480 56.7170087522519
481 56.5960772093101
482 56.5266047479876
483 56.4204402603449
484 56.3571300665664
485 56.2459415514782
486 56.1461609429612
487 56.0800670879317
488 55.9798990663665
489 55.8921926240679
490 55.8291882906585
491 55.7324961474367
492 55.6306465505416
493 55.5237634483668
494 55.4563155207261
495 55.4068395732188
496 55.3620720959925
497 55.2469358929659
498 55.1604724288356
499 55.0276161632687
500 54.9895019733177


==> l_nq_small_averagerun.dat <==
1 449360.14009714
2 444530.085153133
3 440277.751051281
4 436842.883816845
5 434014.34000965
6 431173.868798399
7 428104.108759655
8 425776.329318314
9 422700.335064485
10 419950.261782617
11 416908.249512701
12 413080.186081191
13 409615.536957931
14 406630.734133403
15 402960.94605662
16 399667.223905553
17 396466.181618065
18 393153.407212625
19 389837.828506823
20 386014.560939063
21 383371.430388177
22 380823.088429303
23 378289.673068745
24 375209.70691322
25 373427.976453868
26 370638.709842499
27 368694.894630635
28 365540.343133105
29 363095.858782849
30 360112.47724704
31 357058.293525239
32 354054.472554292
33 351414.19388997
34 349209.417271814
35 346001.054431093
36 343047.222523473
37 339829.846327142
38 336465.620764916
39 332729.395786813
40 329501.990684715
41 325804.969047873
42 323178.787127963
43 320693.102615492
44 317737.968820278
45 314949.872894311
46 312343.377619813
47 309521.963742897
48 307008.289111092
49 303477.600979088
50 300513.497003679
51 297355.969018187
52 294836.11648258
53 292365.166887633
54 288486.767581489
55 285713.694024094
56 282493.252468599
57 279900.54399627
58 276728.234740435
59 273908.529593251
60 270882.563252903
61 267724.081284043
62 264941.813278136
63 261617.038307455
64 258940.286413417
65 255125.503903945
66 252019.168026097
67 248941.280631787
68 246219.016373643
69 243090.818792199
70 239520.128519229
71 236206.358541901
72 233296.761451402
73 230454.049053608
74 227925.869010286
75 225215.340584625
76 221428.729187897
77 218465.716994285
78 215280.750688347
79 212376.217405943
80 208919.918474011
81 205871.805956909
82 202436.000572118
83 199372.978140628
84 196583.609630878
85 193680.370334376
86 190461.951066573
87 188192.067366348
88 185342.250035285
89 182655.024895242
90 179624.76080334
91 176472.192579502
92 173870.240159034
93 171274.829220857
94 169026.926540908
95 166149.243381774
96 163060.255386446
97 159939.533198639
98 157027.290397993
99 154107.683946564
100 151072.845064387
101 148224.312845035
102 145809.801886059
103 142729.139451547
104 140113.506728799
105 137245.65037438
106 134114.22476152
107 131462.765017231
108 128983.169376958
109 126438.274801684
110 123436.883201648
111 120207.097811144
112 117535.223042069
113 115374.265898994
114 112725.186380973
115 110017.731835714
116 107129.603030217
117 104317.847217774
118 101754.066244206
119 99565.3895320116
120 97302.0394277804
121 94126.0571896477
122 91486.2178189949
123 88499.3733091029
124 86079.5165236241
125 83421.2317186934
126 80926.5631396118
127 78546.2045757754
128 75977.4013674246
129 73834.7612247997
130 71430.8907238757
131 69416.3016074905
132 67196.3357606349
133 64741.2306636101
134 62955.5502042394
135 60937.4510429451
136 58673.26183564
137 56464.5019077695
138 54402.1635096195
139 52341.2786905014
140 50507.3138540663
141 48576.7436911299
142 46677.4416633193
143 45009.5210153663
144 43326.4856265011
145 41849.0500161357
146 40004.6449328401
147 38485.3295516561
148 36875.8572952487
149 35234.4103193989
150 34083.9410302243
151 32632.7514472997
152 31298.1051146294
153 29885.6441930833
154 28720.0689743698
155 27582.1543333243
156 26119.5502646085
157 24881.0599868953
158 23555.9059715421
159 22561.011553815
160 21424.2585647356
161 20343.8785445165
162 19385.8041053411
163 18617.6153717671
164 17638.2997848595
165 16779.0058202323
166 15817.334894949
167 14994.4325917724
168 14202.3897712462
169 13431.604598483
170 12788.8637168712
171 12138.3703934133
172 11420.5341602026
173 10696.3625088169
174 10075.6376123051
175 9508.18165345885
176 8963.75577437282
177 8445.21849193169
178 7937.28263541523
179 7486.96865288258
180 7061.64957677466
181 6597.5868149488
182 6248.6224783338
183 5919.54790464952
184 5563.20402840588
185 5250.41015209626
186 4910.10746731921
187 4702.90734341485
188 4477.93606384264
189 4239.50217200984
190 3964.11816356652
191 3711.79224741471
192 3512.33908236027
193 3341.70934218912
194 2996.54651127567
195 2831.69043968065
196 2516.54811603515
197 2312.66723476067
198 2173.9062786994
199 2013.95014198897
200 1851.96353141955
201 1720.14851109556
202 1546.79821204827
203 1447.00974742608
204 1377.9875166246
205 1301.80435092155
206 1196.4483452977
207 1132.24300337891
208 1030.72098157435
209 964.31181814918
210 905.972641770599
211 861.15155516083
212 807.362106697222
213 765.593345424103
214 711.741690167548
215 665.445813524793
216 619.228392287196
217 578.335731807857
218 544.442150978759
219 514.562722321999
220 492.402033448725
221 467.248513099831
222 433.400514726972
223 403.576316064537
224 374.546142953161
225 346.503979059647
226 329.914022327247
227 313.970010839703
228 299.854096572918
229 281.612866146272
230 267.199073939329
231 249.077979965523
232 236.450807135322
233 220.569153839103
234 203.629316568192
235 192.423390220002
236 180.807116896314
237 172.92937088941
238 164.765674069835
239 157.531451706934
240 149.899926064476
241 144.871434813556
242 140.449640806546
243 136.365025811985
244 132.97031120782
245 129.2097068233
246 123.798596130167
247 119.719944869433
248 117.387712560886
249 113.545561493886
250 110.741557906518
251 106.220472629474
252 103.724394921379
253 101.386697531835
254 97.9808274146454
255 95.4822846651893
256 94.2950274822125
257 92.626722496333
258 91.3648921477948
259 90.0658744547752
260 88.1203522394498
261 86.8703062098312
262 85.8220384154196
263 84.9078114959768
264 84.0206106206464
265 83.2027450138334
266 82.3076381144122
267 81.3634317566046
268 80.8142987275461
269 80.1215864402009
270 79.5727259819187
271 78.7930810303679
272 78.0651297163764
273 77.5815456001876
274 76.9961249359378
275 76.5187894462609
276 76.1923552585875
277 75.6900627308371
278 75.1598305802359
279 74.9800564528259
280 74.5819169500403
281 74.1523938209163
282 73.7012361314949
283 73.4433918090414
284 73.1249594148027
285 72.8434759322381
286 72.4193452116224
287 72.0948553580967
288 71.778623826155
289 71.4029431263839
290 71.0929264801573
291 70.8042340723721
292 70.5688196734583
293 70.3219857726515
294 70.0981408930021
295 69.7143529391412
296 69.5014569591043
297 69.2121729134863
298 68.9898688360332
299 68.7551632856489
300 68.4351435668558
301 68.1944873385533
302 67.9878397103422
303 67.7614672420155
304 67.5776165140324
305 67.3256522457244
306 67.1257829048419
307 66.9054179424028
308 66.7297401498021
309 66.5478192808507
310 66.3093071182379
311 66.0850734855477
312 65.8286724963927
313 65.6614795295576
314 65.420497667517
315 65.2949545896786
316 65.0547279974041
317 64.8203341965154
318 64.6330897641446
319 64.3928964911535
320 64.1984320024933
321 64.1012994258421
322 63.9728561017438
323 63.8592919952754
324 63.720441168161
325 63.5721764604625
326 63.4206283411534
327 63.3104909178022
328 63.1933702597119
329 62.9613880503736
330 62.8075840767668
331 62.513484512026
332 62.3232743343884
333 62.1191244649295
334 61.9213366253259
335 61.8129268305553
336 61.6316687420788
337 61.551863947406
338 61.3814111664758
339 61.2668642688598
340 61.1692867936619
341 61.0027159634555
342 60.8171170005373
343 60.6933108511687
344 60.5319975938773
345 60.4494943289835
346 60.3569060103513
347 60.2685206469395
348 60.1103435931167
349 59.9349775694674
350 59.7746043664387
351 59.6304320305158
352 59.5628866976115
353 59.4199513959043
354 59.3039846131458
355 59.1957598156554
356 59.1089622631294
357 58.9792121748289
358 58.8703811831754
359 58.7347189191901
360 58.6082407385156
361 58.513323989213
362 58.3920244690107
363 58.2609526273876
364 58.1034413658067
365 57.9816350815492
366 57.8104787943462
367 57.7370279856365
368 57.6708628403389
369 57.5725102422649
370 57.4490071067985
371 57.3440481625366
372 57.2103103188036
373 57.0876305223663
374 56.9589550375339
375 56.8846518156695
376 56.8095594248296
377 56.6994258869914
378 56.6049249761895
379 56.5529184183552
380 56.4583769177113
381 56.3805082631064
382 56.2689732037503
383 56.1535745647547
384 56.0690221139095
385 55.9896373307716
386 55.915860638951
387 55.8497232509912
388 55.7696569453439
389 55.693334701073
390 55.6133006406066
391 55.5067004463787
392 55.4053682047311
393 55.3488129785663
394 55.2729027762042
395 55.1846070147328
396 55.1494080147091
397 55.0611093721901
398 54.9716969933414
399 54.9064624844847
400 54.8751781355535
401 54.8072169944826
402 54.6916541703617
403 54.6568338328934
404 54.574676478332
405 54.4989003766373
406 54.4093630429329
407 54.3481512142595
408 54.2652439692778
409 54.1636330956625
410 54.1068388752789
411 54.0396548020299
412 53.9679890869766
413 53.8876694362609
414 53.8091317647477
415 53.7490202087332
416 53.69389506059
417 53.620979164319
418 53.5310965042329
419 53.4025047129083
420 53.3312782598601
421 53.2551698631332
422 53.2044172204266
423 53.1522150114371
424 53.1010605499978
425 53.035791915275
426 52.9643705497144
427 52.9176928325069
428 52.8477670462963
429 52.7603746379173
430 52.7125161484876
431 52.6341088472962
432 52.5604504760128
433 52.4805756573577
434 52.4020110248248
435 52.3436987631093
436 52.2668676443794
437 52.2108752209995
438 52.1428081615781
439 52.0718320918399
440 51.9871841188935
441 51.9421868469921
442 51.8557667796003
443 51.8300665466102
444 51.7503053993714
445 51.6958249960065
446 51.6127030197139
447 51.5915743925939
448 51.504072952583
449 51.4616760628642
450 51.3819760657581
451 51.3231402379987
452 51.2585415553185
453 51.2055343446552
454 51.1592343290163
455 51.0817972050763
456 51.0005425582577
457 50.9551856304861
458 50.934510127474
459 50.877169455111
460 50.8068366612955
461 50.748792125598
462 50.7337902844579
463 50.7204138183746
464 50.698626207673
465 50.6523020120591
466 50.5888998315177
467 50.5645418248858
468 50.518425036518
469 50.4432870144127
470 50.3944711422729
471 50.333019602048
472 50.2734845670071
473 50.2370344618403
474 50.1688449821573
475 50.0767571436633
476 50.0005029231286
477 49.902642479564
478 49.8600673223548
479 49.8050072368314
480 49.7710541297738
481 49.7394459519681
482 49.6766584385122
483 49.615442052233
484 49.5726173555607
485 49.5073638178162
486 49.4846681512698
487 49.4094968872309
488 49.3680065815855
489 49.3232513133284
490 49.2744429802439
491 49.2190213739335
492 49.2063432220325
493 49.15247422202
494 49.0890804680844
495 49.0540159840814
496 49.0207913652158
497 48.9329592913982
498 48.9084768103203
499 48.8624664977118
500 48.8168693943186


==> lnew_delta_averagerun_cross_1lam.dat <==
0.00119242799143273 10.8092369342806
0.478163624564349 12.4518593758224
0.955134821137265 17.5414894232809
1.43210601771018 26.0732128867776
1.9090772142831 37.4466990432836
2.38604841085601 51.4801923619843
2.86301960742893 68.7573135243095
3.33999080400185 88.7374273234353
3.81696200057476 112.283011435821
4.29393319714768 139.282401420862
4.7709043937206 169.280916219157
5.24787559029351 202.853911431785
5.72484678686643 238.768504222074
6.20181798343934 279.310829917613
6.67878918001226 319.778307650907
7.15576037658518 363.268136533911
7.63273157315809 413.638374289998
8.10970276973101 466.926153473322
8.58667396630393 523.093569398681
9.06364516287684 579.71175123215
9.54061635944976 637.93485566257
10.0175875560227 707.817959021678
10.4945587525956 772.928744754669
10.9715299491685 841.77709184944
11.4485011457414 914.028965623642
11.9254723423143 991.438263385483
12.4024435388873 1078.43827883078
12.8794147354602 1161.83473415204
13.3563859320331 1247.75966690064
13.833357128606 1335.20196383909
14.3103283251789 1433.55928693843
14.7872995217518 1517.77438190595
15.2642707183248 1618.36624845493
15.7412419148977 1732.56552022403
16.2182131114706 1825.92568306275
16.6951843080435 1948.89611587732
17.1721555046164 2052.06669534385
17.6491267011893 2166.77554840599
18.1260978977623 2279.92637149857
18.6030690943352 2398.97529762891
19.0800402909081 2509.76615424033
19.557011487481 2650.65880290169
20.0339826840539 2791.23810304443
20.5109538806268 2909.38513000598
20.9879250771998 3034.41606757428
21.4648962737727 3212.22275443966
21.9418674703456 3355.61711246233
22.4188386669185 3493.42070587428
22.8958098634914 3625.21330424146
23.3727810600643 3802.72190040113
23.8497522566372 3951.31878115687
24.3267234532102 4077.17381110577
24.8036946497831 4267.04860413451
25.280665846356 4451.63461339689
25.7576370429289 4631.05202932676
26.2346082395018 4786.89688177333
26.7115794360748 4953.75562920976
27.1885506326477 5125.449150449
27.6655218292206 5306.56791640596
28.1424930257935 5470.95779843312
28.6194642223664 5683.97098628989
29.0964354189393 5871.7326858538
29.5734066155122 6064.35834644456
30.0503778120852 6242.23666491207
30.5273490086581 6460.61935724209
31.004320205231 6637.72873729942
31.4812914018039 6869.1700906369
31.9582625983768 7126.07252614766
32.4352337949497 7290.52257860888
32.9122049915227 7503.78404487643
33.3891761880956 7719.94761634176
33.8661473846685 7957.25923562162
34.3431185812414 8135.69569370005
34.8200897778143 8362.68779651297
35.2970609743872 8647.85571248736
35.7740321709602 8859.02087577939
36.2510033675331 9117.19878458315
36.727974564106 9328.50585763409
37.2049457606789 9594.8022646003
37.6819169572518 9833.80066870856
38.1588881538247 10069.6837346078
38.6358593503977 10289.3837277411
39.1128305469706 10565.0882498093
39.5898017435435 10779.8086595391
40.0667729401164 11129.2856938881
40.5437441366893 11361.2065055533
41.0207153332622 11649.3375295684
41.4976865298352 11935.6852754845
41.9746577264081 12179.7619084608
42.451628922981 12441.8370252269
42.9286001195539 12752.2493302899
43.4055713161268 13046.3938565403
43.8825425126998 13308.4421044915
44.3595137092727 13626.8353262155
44.8364849058456 13934.7350669157
45.3134561024185 14223.3596717973
45.7904272989914 14445.8100728351
46.2673984955643 14840.9935572243
46.7443696921372 15049.1137558491
47.2213408887102 15539.7531967816
47.6983120852831 15754.2578658967
48.175283281856 16027.4927895537
48.6522544784289 16339.4762429501
49.1292256750018 16618.0994857252
49.6061968715747 17075.4233179327
50.0831680681476 17344.4440365187
50.5601392647206 17671.719698511
51.0371104612935 18022.5755058947
51.5140816578664 18359.2693979503
51.9910528544393 18718.0364218097
52.4680240510122 19054.8609577744
52.9449952475851 19397.4798484232
53.4219664441581 19796.9791446533
53.898937640731 20040.0886514443
54.3759088373039 20519.681116843
54.8528800338768 20806.5584624916
55.3298512304497 21220.9469003271
55.8068224270226 21572.6252312681
56.2837936235956 21956.1316021341
56.7607648201685 22262.7387944736
57.2377360167414 22661.1454895275
57.7147072133143 23182.151513832
58.1916784098872 23289.8227267433
58.6686496064601 23821.0445479519
59.145620803033 24211.9545880054
59.622591999606 24666.3638251771
60.0995631961789 24851.2740209568
60.5765343927518 25220.3309401154
61.0535055893247 25792.1175562712
61.5304767858976 26264.4830517387
62.0074479824706 26772.3310769653
62.4844191790435 27011.6326590666
62.9613903756164 27481.2468908137
63.4383615721893 27862.6709698188
63.9153327687622 28331.446373319
64.3923039653351 28893.0742174013
64.8692751619081 29129.5521995732
65.346246358481 29517.933525251
65.8232175550539 29960.6819394606
66.3001887516268 30393.4437112985
66.7771599481997 30746.3942098982
67.2541311447726 31321.5756458406
67.7311023413456 31971.876943722
68.2080735379185 32199.440174891
68.6850447344914 32551.2525774208
69.1620159310643 33258.9757450854
69.6389871276372 33507.2991819408
70.1159583242102 33929.8879338824
70.592929520783 34569.7009326713
71.069900717356 34849.1183130907
71.5468719139289 35478.2755124084
72.0238431105018 35808.5103795093
72.5008143070747 36578.8366368268
72.9777855036476 36975.6912530676
73.4547567002206 37431.455711026
73.9317278967934 37994.2314589261
74.4086990933664 38449.8789241862
74.8856702899393 38898.3330855584
75.3626414865122 39358.8636876216
75.8396126830851 40034.2056961476
76.3165838796581 39995.8845115818
76.793555076231 40810.8189985459
77.2705262728039 41266.631676493
77.7474974693768 42014.6539871759
78.2244686659497 42036.3408306339
78.7014398625226 43029.2962262773
79.1784110590956 43540.6892709955
79.6553822556685 43890.1337229388
80.1323534522414 44276.7553339568
80.6093246488143 45091.8457327288
81.0862958453872 45419.7454727401
81.5632670419601 45869.6414720391
82.040238238533 46841.0220586045
82.517209435106 47176.7750184737
82.9941806316789 47684.4031082802
83.4711518282518 48177.539184057
83.9481230248247 48795.2467869794
84.4250942213976 49027.5645795954
84.9020654179706 50126.1591634595
85.3790366145435 50585.8017524307
85.8560078111164 51095.0888797824
86.3329790076893 51691.730010759
86.8099502042622 52181.041461029
87.2869214008352 52815.9110535638
87.763892597408 53421.1944908562
88.240863793981 54035.4212087939
88.7178349905539 54451.4025212104
89.1948061871268 55206.2798061634
89.6717773836997 55760.3016846831
90.1487485802726 56398.4957111267
90.6257197768455 57071.3251280809
91.1026909734184 57080.7999717323
91.5796621699914 57832.550382501
92.0566333665643 58439.0725380957
92.5336045631372 59479.4275345319
93.0105757597101 59623.284940604
93.487546956283 60170.1064615536
93.964518152856 61216.9901115308
94.4414893494289 61631.7574416412
94.9184605460018 62026.7156319999
95.3954317425747 63172.7999655902
95.8724029391476 63729.9634076804
96.3493741357205 64123.1084216947
96.8263453322934 65281.6741914088
97.3033165288664 65509.9881777906
97.7802877254393 65927.4136079353
98.2572589220122 66759.4646503562
98.7342301185851 67386.6705506984
99.211201315158 68109.6200879564
99.6881725117309 69012.7547959218
100.165143708304 69403.2225413438
100.642114904877 70113.9742383224
101.11908610145 70513.5354810913
101.596057298023 71198.2428210392
102.073028494596 71813.8001698931
102.549999691168 72575.7236498461
103.026970887741 73191.8225931166
103.503942084314 73826.8371884888
103.980913280887 74800.2896274507
104.45788447746 75866.5558920794
104.934855674033 76085.9141621729
105.411826870606 77286.2040234499
105.888798067179 77723.0942990045
106.365769263752 78019.9259272162
106.842740460325 78868.3518533301
107.319711656898 80213.7484901338
107.796682853471 80123.2337433537
108.273654050043 81493.5426029036
108.750625246616 81669.881399148
109.227596443189 82971.2791038692
109.704567639762 82740.0446373732
110.181538836335 84518.2180900839
110.658510032908 84631.4085424552
111.135481229481 85734.7992967378
111.612452426054 85805.8227535449
112.089423622627 88198.4450187442
112.5663948192 88720.662796503
113.043366015773 90273.2091852922
113.520337212346 92186.4814663027
113.997308408918 92054.9222313813
114.474279605491 93642.6125609456
114.951250802064 93642.6125609456
115.428221998637 93642.6125609456
115.90519319521 93642.6125609456
116.382164391783 93642.6125609456
116.859135588356 93642.6125609456
117.336106784929 93642.6125609456
117.813077981502 93642.6125609456
118.290049178075 93642.6125609456
118.767020374648 93642.6125609456
119.243991571221 93642.6125609456
119.720962767793 93642.6125609456
120.197933964366 93642.6125609456
120.674905160939 93642.6125609456
121.151876357512 93642.6125609456
121.628847554085 93642.6125609456
122.105818750658 93642.6125609456
122.582789947231 93642.6125609456
123.059761143804 93642.6125609456
123.536732340377 93642.6125609456
124.01370353695 93642.6125609456
124.490674733523 93642.6125609456
124.967645930095 93642.6125609456
125.444617126668 93642.6125609456
125.921588323241 93642.6125609456
126.398559519814 93642.6125609456
126.875530716387 93642.6125609456
127.35250191296 93642.6125609456
127.829473109533 93642.6125609456
128.306444306106 93642.6125609456
128.783415502679 93642.6125609456
129.260386699252 93642.6125609456
129.737357895825 93642.6125609456
130.214329092398 93642.6125609456
130.691300288971 93642.6125609456
131.168271485543 93642.6125609456
131.645242682116 93642.6125609456
132.122213878689 93642.6125609456
132.599185075262 93642.6125609456
133.076156271835 93642.6125609456
133.553127468408 93642.6125609456
134.030098664981 93642.6125609456
134.507069861554 93642.6125609456
134.984041058127 93642.6125609456
135.4610122547 93642.6125609456
135.937983451273 93642.6125609456
136.414954647845 93642.6125609456
136.891925844418 93642.6125609456
137.368897040991 93642.6125609456
137.845868237564 93642.6125609456
138.322839434137 93642.6125609456
138.79981063071 93642.6125609456
139.276781827283 93642.6125609456
139.753753023856 93642.6125609456
140.230724220429 93642.6125609456
140.707695417002 93642.6125609456
141.184666613575 93642.6125609456
141.661637810148 93642.6125609456
142.13860900672 93642.6125609456
142.615580203293 93642.6125609456
143.092551399866 93642.6125609456
143.569522596439 93642.6125609456
144.046493793012 93642.6125609456
144.523464989585 93642.6125609456
145.000436186158 93642.6125609456
145.477407382731 93642.6125609456
145.954378579304 93642.6125609456
146.431349775877 93642.6125609456
146.90832097245 93642.6125609456
147.385292169023 93642.6125609456
147.862263365596 93642.6125609456
148.339234562168 93642.6125609456
148.816205758741 93642.6125609456
149.293176955314 93642.6125609456
149.770148151887 93642.6125609456
150.24711934846 93642.6125609456
150.724090545033 93642.6125609456
151.201061741606 93642.6125609456
151.678032938179 93642.6125609456
152.155004134752 93642.6125609456
152.631975331325 93642.6125609456
153.108946527898 93642.6125609456
153.58591772447 93642.6125609456
154.062888921043 93642.6125609456
154.539860117616 93642.6125609456
155.016831314189 93642.6125609456
155.493802510762 93642.6125609456
155.970773707335 93642.6125609456
156.447744903908 93642.6125609456
156.924716100481 93642.6125609456
157.401687297054 93642.6125609456
157.878658493627 93642.6125609456
158.3556296902 93642.6125609456
158.832600886773 93642.6125609456
159.309572083346 93642.6125609456
159.786543279918 93642.6125609456
160.263514476491 93642.6125609456
160.740485673064 93642.6125609456
161.217456869637 93642.6125609456
161.69442806621 93642.6125609456
162.171399262783 93642.6125609456
162.648370459356 93642.6125609456
163.125341655929 93642.6125609456
163.602312852502 93642.6125609456
164.079284049075 93642.6125609456
164.556255245648 93642.6125609456
165.03322644222 93642.6125609456
165.510197638793 93642.6125609456
165.987168835366 93642.6125609456
166.464140031939 93642.6125609456


==> nL_np_large.dat <==
0 7611.97331383182
1 7289.37762334181
2 7188.81222557002
3 7158.01059889347
4 7134.00883483581
5 6900.28220566682
6 6834.88907891548
7 6698.24732591412
8 6219.59305998638
9 6216.58338617649
10 6155.91654519281
11 6153.77825646741
12 6150.13030341609
13 6150.18863341361
14 6153.42886819308
15 6184.48142640016
16 6183.12652164158
17 6182.87874119415
18 6183.65737892813
19 6175.34238606773
20 6281.53504584703
21 6281.25034971886
22 6294.74393221175
23 6291.54323187272
24 6269.68995684175
25 6297.07850542307
26 6296.73360724332
27 6390.42698433494
28 6386.26802802975
29 6413.24220479391
30 6413.02344734862
31 6342.98663189176
32 6342.78055743926
33 6342.50639815291
34 6342.3237362717
35 6224.42009537045
36 6200.34265930869
37 5932.18053542381
38 5932.3513896645
39 5929.62540486491
40 5930.26973859706
41 5930.51037029536
42 5916.26734159437
43 6038.58613165899
44 5905.62962025521
45 5906.26397340489
46 5944.5746921537
47 5925.38424202847
48 5879.79885381443
49 5813.12375539169
50 6011.60474987351
51 5403.16102957526
52 5403.78234245998
53 5591.92200281259
54 5293.52101943753
55 5679.20968784096
56 5679.28264126029
57 5678.19910171919
58 5644.0374664118
59 5492.67670047676
60 5491.54823930537
61 5529.97146015031
62 5510.12526055894
63 5477.60292650026
64 5478.5209813727
65 5516.92883511206
66 5370.08948359254
67 5479.12025994357
68 5620.68783007088
69 5632.10192586838
70 5632.07033907642
71 5630.34429057347
72 5456.56967132331
73 5454.96817160817
74 5455.55498123691
75 5470.72173686293
76 5461.64717920744
77 5461.70510701687
78 5535.63954313385
79 5632.90131864532
80 5594.73126607262
81 5594.04437280469
82 5589.4587561621
83 5584.35220596649
84 5587.2492846311
85 5499.63431090279
86 5501.54936589197
87 5502.52070595276
88 5641.47622947789
89 5658.4377693306
90 6255.89846218397
91 5926.29116193995
92 5812.96538999033
93 5811.44633647142
94 5811.50815816315
95 5811.31559918961
96 5799.91470269067
97 5799.81491265861
98 5800.87677790675
99 5799.52418445767
100 5726.61603810168
101 5648.14480287298
102 5715.2513911681
103 5793.26995465093
104 5793.20760636763
105 5681.34973647675
106 5680.08601983078
107 5678.96115924198
108 5610.28715360707
109 5610.47994976318
110 5530.48032521012
111 5530.10613778758
112 5528.61718681245
113 5526.98760608685
114 5525.82681248013
115 5263.81061756186
116 5201.11489253721
117 5194.21967609164
118 5176.26770324465
119 5203.42206454569
120 5204.33078435156
121 5204.54531748661
122 5344.8423084428
123 5236.75103859378
124 5238.93952629952
125 5237.73111908883
126 5217.74201571316
127 5132.08819044029
128 5132.0367620896
129 5106.17920652941
130 5106.31407985143
131 5105.54754908341
132 5202.02898195381
133 5259.6150206411
134 5222.552257314
135 5379.94121737759
136 5379.73785808193
137 5410.31351083551
138 5409.69451486202
139 5411.17491907474
140 5376.34644262544
141 5408.51949560722
142 5408.44412595675
143 5413.82304235311
144 5413.50117304416
145 5384.06669137195
146 5384.06459803953
147 5297.53396166968
148 5338.68697755138
149 5338.49760171321
150 5338.3781485637
151 4962.97495302585
152 4960.96261547588
153 5100.07946342729
154 5081.7922474399
155 5081.68212630449
156 5112.05039231346
157 4724.44904235843
158 5053.83770434146
159 5054.93547543265
160 5049.44074319678
161 5050.82692854435
162 4972.69853900026
163 4972.5896223477
164 5169.42618983314
165 5170.20156223262
166 4922.8613128211
167 4877.50055803602
168 4877.37428988225
169 4862.33508610862
170 4842.33670955806
171 4811.23936024793
172 4811.30153673066
173 4812.38288319325
174 4735.72653552899
175 4695.28989021493
176 4695.37648997487
177 4693.56586051744
178 4693.52174164906
179 4693.33795753955
180 4735.85049594385
181 4705.02168850783
182 4705.72564518619
183 4712.82268439302
184 4987.86531547968
185 4978.05546006255
186 4967.6680550613
187 4969.0044479296
188 4463.42314643507
189 4418.46038521244
190 4426.19429682994
191 4435.24248346827
192 4436.72224703066
193 4585.89816909907
194 4569.9450694092
195 4539.92058588434
196 4541.44066853512
197 4578.26107003014
198 4543.48462735995
199 4543.17615835338
200 4542.63593621021
201 4424.77483944289
202 4459.92804541161
203 4447.43874618254
204 4415.0724128215
205 4238.60965130206
206 4247.98840368588
207 4248.26709992353
208 4255.03988442947
209 4255.81970937366
210 4584.15824540669
211 4290.96925231432
212 4284.67360789319
213 4288.32440176944
214 4294.38221945814
215 4301.25437802106
216 4261.63084589371
217 3805.94568122174
218 4075.8314035693
219 4064.12418622674
220 4005.23103667735
221 4005.2140484801
222 4044.65237612673
223 4055.45364863333
224 4075.30959377916
225 4075.72123922234
226 4019.91417646154
227 4035.00875991643
228 4034.87040882574
229 4036.08445730992
230 4036.29610650666
231 3988.79023468366
232 3895.12173182189
233 3777.06216599866
234 3914.38173793265
235 3918.75511058147
236 3816.28737328916
237 3818.7786779236
238 3816.20875139238
239 3916.21621713944
240 3974.39754205862
241 3973.11208550742
242 3973.31186087414
243 4035.4407458869
244 3926.73461625827
245 4034.12556689203
246 3859.35138498528
247 3858.56062505093
248 3769.09046226758
249 3726.49112815298
250 3716.71609559417
251 3798.12892785156
252 3680.70171303051
253 3643.07639268094
254 3643.40494078886
255 3728.05688386893
256 3727.97090688141
257 3728.05415608489
258 3728.40552279084
259 3665.39919277218
260 3664.55545614273
261 3673.07181633436
262 3673.06052005786
263 3652.66888444363
264 3642.20998598354
265 3946.53286726383
266 3946.50488703331
267 3946.79519648063
268 3950.40081125148
269 3919.80833641741
270 3939.03244029545
271 3937.21057184694
272 3937.42332872895
273 3937.85056142242
274 3925.55726561233
275 3926.89403520925
276 3608.59278375003
277 3607.53931402356
278 3619.67285101728
279 3608.92810546682
280 3608.72313431668
281 3279.37147514399
282 3279.48593916081
283 3279.780475447
284 3279.85147884628
285 3362.1987075469
286 3328.53469147236
287 3318.74296264369
288 3254.73221254985
289 3638.82837362758
290 3619.59238006474
291 3619.75694637518
292 3495.74895844811
293 3654.62327690561
294 3654.9016919036
295 3679.58840887791
296 3679.69638353442
297 3678.47300932987
298 3660.43086028148
299 3657.43227378445
300 3726.91808361487
301 3731.55666759621
302 3732.06774280611
303 3728.96123490529
304 3739.89729363296
305 3785.05722918034
306 3713.85365542159
307 3732.98886570399
308 3676.90255989477
309 3677.19791217117
310 3353.37731791994
311 3353.32348716057
312 3353.32004524006
313 3323.8138838114
314 3321.60267189859
315 3283.50360305535
316 3283.44065707199
317 3226.21219168231
318 3226.48292587668
319 3216.15945933693
320 3176.52588391857
321 3176.67803848099
322 3175.87192383245
323 3144.37288258735
324 3144.65137400472
325 3145.64134991788
326 3126.65902909006
327 3126.35906811375
328 3104.50886781738
329 3077.06509682987
330 3060.18556485422
331 3102.43303048407
332 3101.4897378996
333 3101.92055612821
334 3101.85790339785
335 3274.989184396
336 3455.06519208492
337 3410.76817658283
338 3411.06319981802
339 3242.97576171636
340 3243.36630859288
341 3243.61626947914
342 3167.3241374309
343 3287.27509519063
344 3285.7637570744
345 3285.42009826288
346 3286.35652145824
347 3159.63776014283
348 3311.70189639279
349 3309.29725669647
350 3309.28145920172
351 3173.28974210759
352 3175.18700864676
353 3175.40628370041
354 3175.62755907713
355 3175.82861714673
356 3175.19009051525
357 3013.42427699141
358 3038.17567862293
359 3038.47484614558
360 3038.42246139386
361 3317.27685304709
362 2978.28280354102
363 2978.26835003802
364 2977.85049401449
365 3055.14303986985
366 3441.17808165495
367 3446.90665766138
368 3447.48800758858
369 3447.69786119137
370 3448.06840249094
371 3355.31131226894
372 3390.0036658833
373 3390.26456257016
374 3390.40411824745
375 3400.19546192967
376 3400.51795544976
377 3424.96672396307
378 3425.19064276124
379 3574.55866682245
380 3589.50981255593
381 3576.82086246177
382 3410.98005550495
383 3411.37233543759
384 3399.15924058394
385 3463.11505232561
386 3480.16533964581
387 3480.43104551858
388 3486.40242687886
389 3312.51208750253
390 3312.66998412538
391 3307.76649089483
392 3308.07489466464
393 3450.42084301034
394 3296.72984991851
395 3296.24974702317
396 3256.96037807556
397 3283.19496721524
398 3085.4589924688
399 3243.89788552069
400 3244.2089342591
401 3244.63652396546
402 3319.14079933966
403 3268.66742032694
404 3269.07208742358
405 3229.34728596064
406 3142.98176865897
407 3147.61806412618
408 3148.00147325882
409 3113.75553734566
410 3114.02944601299
411 3114.27621401238
412 3127.95536901434
413 3127.98232632393
414 3128.5179548204
415 3128.61728601935
416 3070.19743728758
417 3148.21508880668
418 3148.08238481763
419 3160.35930996958
420 3160.58439195469
421 3162.90980223397
422 3107.70646506121
423 3108.00063857378
424 3108.38477713895
425 3079.33689054286
426 3043.88105507813
427 3019.94083990184
428 3075.2437201189
429 3075.56848069708
430 3075.90540776315
431 3075.98495199631
432 3079.06793835856
433 3079.3292797989
434 3112.40911743533
435 3177.77570076318
436 3177.98960825608
437 3138.5075839497
438 2989.07342248695
439 3234.57523535967
440 3233.94161908447
441 3234.37534620926
442 3213.11793471088
443 3213.57155748533
444 3214.22816085787
445 3214.63733964876
446 3215.13331904813
447 3215.53919098652
448 3216.03400489622
449 3011.28497344835
450 2883.92168450338
451 2884.16452154136
452 2982.82987695792
453 3244.3320680718
454 3244.67776122642
455 3171.27660259642
456 3184.65974583255
457 3184.9478607338
458 3181.36871576902
459 3182.55432367395
460 3119.05188292446
461 3111.76654203749
462 3114.78359990431
463 3115.0751260215
464 3115.34017400873
465 3104.088945886
466 3104.34441962095
467 3066.69946717524
468 3060.75595770724
469 3072.71782796475
470 3072.97487156137
471 3106.61888476453
472 3106.85306100557
473 3145.66317937614
474 3145.91435310683
475 3146.17759067193
476 3146.42861889894
477 3149.88872347334
478 3261.6486493527
479 3261.98750668832
480 3264.13567754938
481 3325.98313124486
482 3239.51145971447
483 3225.11596686922
484 3108.50059370801
485 3129.91518500331
486 3148.20272739422
487 3148.44032219633
488 3155.25501500992
489 3099.79836669341
490 3104.69183818802
491 3076.31938709596
492 3076.56689376206
493 3076.8436769103
494 3055.02585590167
495 3095.30196237113
496 3062.27686478792
497 2914.15020533506
498 2914.32990660751
499 2880.72206024739
500 2920.81432690433
501 2848.30175318129
502 2859.39050879316
503 2870.79039265317
504 2870.96884210523
505 2871.35761606351
506 2812.38117714865
507 2812.57666838677
508 2829.59240935654
509 2829.71983703663
510 2803.33215857333
511 2826.5439077467
512 2789.51523372566
513 2771.0053951754
514 2844.23876920545
515 2795.27675921357
516 2795.44840571356
517 2807.95810839848
518 2843.18751610879
519 2843.36129273587
520 2823.74235721159
521 2823.92527715964
522 2824.1387642863
523 2832.28183546706
524 2847.93130239265
525 2979.81913945883
526 2980.1158816417
527 2980.42845329237
528 2980.70094607046
529 2935.29428698776
530 2892.81213887827
531 2868.36377663757
532 2896.79879331836
533 2896.98913233181
534 2953.02059085966
535 2950.86424908005
536 2987.54905315894
537 2945.04416246489
538 2945.30077978193
539 2945.53436769368
540 2945.78050975619
541 2946.02413720178
542 2946.27249367309
543 2946.60067290341
544 2934.67899212777
545 2934.82527011435
546 2935.08495052255
547 2994.83454233524
548 2938.76001355666
549 2939.05708582932
550 2909.19082616015
551 2909.43891832246
552 2909.68619881552
553 2940.11329079987
554 2892.71554895609
555 2965.93763854846
556 2964.52802373276
557 2964.82105261823
558 2879.77411056014
559 2880.54029087392
560 2867.54687293104
561 2755.80556685756
562 2755.06754094279
563 2852.22313629933
564 2852.53667701858
565 2866.26879893432
566 2866.50337092706
567 2866.73293613157
568 2866.99886071434
569 2867.27413983951
570 2872.25357782121
571 2871.09424434709
572 2831.00427680233
573 2828.23412668692
574 2828.51879962665
575 2828.80272521948
576 2836.38760015802
577 2836.65933281704
578 2834.32086981594
579 2834.59015167783
580 2833.41753592771
581 2748.90833530779
582 2749.18371660708
583 2749.53498207304
584 2749.80886674984
585 2750.08210441871
586 2687.91492885139
587 2689.43486388078
588 2689.69975001532
589 2689.9641100621
590 2661.57561843564
591 2661.80261705413
592 2570.74332242799
593 2600.41940500177
594 2595.12489034625
595 2685.50194200316
596 2685.73581383715
597 2685.96907067396
598 2686.20170544192
599 2488.47690686592
600 2575.15753338891


==> nL_np_small.dat <==
0 8726.95347968332
1 8252.7688968949
2 8188.9777005961
3 8252.75255358691
4 8229.03972621724
5 8215.68280249394
6 8221.00933699504
7 8153.32673195242
8 7787.84742384439
9 7529.97325450273
10 7525.80053534751
11 7502.13340315454
12 7501.30763725536
13 7500.2090623142
14 7470.30298678363
15 7773.56547260673
16 7735.64522383323
17 7735.28395865672
18 7723.64167123107
19 7728.59507137714
20 7445.64952293835
21 7438.66499370146
22 7722.08545350004
23 7714.90655170969
24 7690.25096573666
25 7689.21990053937
26 7689.00729012651
27 7695.26654656442
28 7713.2027253489
29 7704.27988466971
30 7704.12345150671
31 7301.62323547643
32 7301.45468423913
33 7276.75078289601
34 7722.03774749742
35 7725.450279
36 7324.98419823705
37 7158.79912267304
38 7158.42944656819
39 7173.01081711657
40 7171.77856629006
41 7171.5214124782
42 7172.55380387148
43 7429.35559058656
44 7421.48017041439
45 7421.47894247759
46 7435.03978030903
47 7366.01369322507
48 7170.95263076066
49 7323.77810970148
50 6945.10718852367
51 7366.40392819932
52 7366.97680278006
53 7378.68824369517
54 7333.68031742073
55 7235.47305722004
56 7235.24244544605
57 7234.98980837773
58 7234.60627843813
59 6739.2296209489
60 6738.33980919662
61 6855.14086386093
62 6727.68388585183
63 6700.78503367258
64 6700.56801720923
65 6697.54423138723
66 6699.81555573881
67 6661.60518953687
68 6661.3629708897
69 6658.78490346608
70 6692.65337757675
71 6691.68701858479
72 6689.91210007555
73 6689.6329226709
74 6689.51655916685
75 6669.16816376988
76 6767.36492914147
77 6767.47014216291
78 6689.33856262084
79 6689.08844580114
80 6334.63076454713
81 6328.75087984406
82 6340.45112122098
83 6340.76878109145
84 6343.17633852271
85 6696.22542642618
86 6283.65700034334
87 6301.21580041524
88 6300.45492324083
89 6906.37553989286
90 6905.39288331364
91 6631.13450593482
92 6630.95876693542
93 6630.65295228318
94 6630.34299800275
95 6627.3718206419
96 6627.24877072669
97 6623.43584457992
98 6623.89028500848
99 6623.79765452361
100 6592.14228702444
101 6795.46172618167
102 6817.46762609229
103 6733.65925892709
104 6733.51647775047
105 5628.76550100618
106 5628.6436326065
107 5646.86022362606
108 5642.31053333793
109 5642.11172067059
110 5687.14419555056
111 5687.31930701123
112 5628.94214781333
113 5628.43654699578
114 5671.58909215458
115 5526.7721003036
116 5457.84913544703
117 6069.79875945691
118 6072.697145843
119 5554.04825282595
120 5479.25306092647
121 5479.21069326052
122 6362.24732276912
123 6361.5768476458
124 6358.00666021123
125 6356.58911853035
126 5444.90895047851
127 5444.32987084611
128 5448.64489142551
129 5327.41905239429
130 5290.87205169433
131 5291.28676471956
132 6490.4812438266
133 6492.17581643246
134 5170.05940514986
135 6488.9313730876
136 6488.6002115203
137 5518.76113861537
138 5502.70249299207
139 5403.15799724637
140 5320.62909657666
141 5401.12700273083
142 5322.90865577634
143 5500.88355860478
144 5618.9487039019
145 5618.84563331367
146 5618.57271251843
147 5618.19941219598
148 5892.52284314158
149 5892.08893525923
150 5891.90959361921
151 5270.55385407299
152 5258.68931215385
153 5276.59737559723
154 5210.13122375452
155 5216.18530064704
156 5219.57226017842
157 4883.04398300775
158 4882.58505585007
159 4870.17372089056
160 4869.93595535114
161 4711.95522839516
162 4694.36851312796
163 4695.49207355326
164 4670.92918474826
165 4670.9596183574
166 4677.68771235043
167 4605.1100296827
168 4222.64036508429
169 4331.00362392053
170 4174.34211769635
171 4180.51669314334
172 4181.85906295838
173 4180.56671490466
174 4237.1566353076
175 4123.82442522889
176 4047.37541959119
177 4029.53585339621
178 4028.33495986989
179 2897.15567239166
180 2886.17625479635
181 2974.25255274853
182 2972.18180469979
183 4136.5400637654
184 3721.37219490731
185 3002.85583216374
186 2902.24270913264
187 2858.84527886091
188 2773.36552286496
189 2773.32698573147
190 2830.42052705089
191 2794.94025744814
192 2794.8372097995
193 2797.10840179606
194 2541.17362418808
195 2367.12924531888
196 2699.44048566948
197 2538.26707199343
198 2213.99501108222
199 2211.036560804
200 2210.44922524023
201 2193.05991641554
202 2297.30245089006
203 2240.07372392927
204 2182.42499269579
205 2197.10806829128
206 2197.17009144062
207 2196.65867716255
208 2259.49857262347
209 2356.92141740545
210 2301.51099060118
211 2303.69487131158
212 1746.17066426116
213 1742.91327567775
214 1743.1364003096
215 1743.52456070716
216 1740.26375593354
217 2116.4536395579
218 2310.78535381672
219 2310.69424455949
220 2314.57474933283
221 1851.04600955789
222 2349.21685550066
223 2359.82245563371
224 2353.32680620067
225 2353.15341917396
226 2343.96011826848
227 2427.44186326669
228 2413.32731177518
229 2378.23938030089
230 2378.17602417065
231 2188.95375533368
232 2229.6612248677
233 2067.12428856706
234 1675.78028429078
235 1630.68279237978
236 1628.84336593822
237 1629.364800018
238 1629.24258475038
239 1638.47352528052
240 1666.14796101363
241 1666.29629308797
242 1666.0949540139
243 1296.40191980387
244 1296.39003315591
245 1290.82184786115
246 1302.03494116357
247 1297.01466514425
248 1207.10767556822
249 1248.55498710072
250 1217.61212129946
251 1245.04027209828
252 1238.63634770995
253 1204.25750204597
254 1206.14221829533
255 1192.25139948891
256 1192.17375723427
257 1192.2054638846
258 1191.89320436393
259 1195.72780949605
260 1195.62086463105
261 1200.40057095771
262 1200.15497030643
263 1224.81296738928
264 1224.73121832975
265 1247.90374578265
266 1247.8770587839
267 1253.14784335343
268 1228.64887450416
269 1240.98361978624
270 1226.18955099215
271 1225.98527013631
272 1227.01871549093
273 1226.98595210289
274 1187.31711878646
275 1187.05033325797
276 1045.52214344383
277 1045.47026608777
278 1019.68716666895
279 1004.80610480044
280 1005.23993249359
281 917.228386991514
282 916.6806190821
283 917.735576218199
284 917.641981206577
285 968.091577785556
286 960.674649164752
287 951.473424740206
288 944.847745500893
289 840.785487652563
290 841.986193728827
291 841.831215894027
292 848.949649722197
293 827.212541609476
294 827.508572357917
295 833.75263407366
296 837.871096561353
297 851.314636773811
298 882.033834945647
299 823.634316858757
300 842.290771333958
301 861.977475616494
302 699.385588413949
303 888.723793251584
304 888.978727594909
305 756.643927563444
306 705.984849728262
307 751.160279918412
308 760.563971248179
309 758.401917529235
310 747.965280909275
311 748.050228987532
312 748.0384163338
313 570.334254345256
314 570.326300709553
315 544.597689931575
316 544.818921535227
317 484.19895347307
318 484.304438894157
319 473.17057781885
320 404.747490058337
321 404.712919965736
322 405.331594553239
323 373.295426932231
324 373.178623324382
325 635.979355531703
326 632.695981979337
327 632.599083488573
328 649.848939092378
329 299.157081773613
330 283.557772948228
331 277.702558731955
332 275.184030590363
333 275.084273876855
334 278.101920202572
335 253.606822286632
336 254.622377130186
337 242.723383189671
338 242.546862926113
339 242.740667385905
340 285.194498015995
341 283.095248447165
342 251.051697560214
343 223.375564465602
344 223.305325518523
345 221.106680094751
346 223.285338672873
347 218.68575703977
348 221.438724932566
349 220.456922714607
350 220.442944721803
351 192.795699681471
352 192.470007207909
353 192.45980283029
354 192.449234641814
355 198.100866708941
356 195.94000687793
357 201.632097781423
358 165.498151431153
359 165.465457850275
360 165.441217891026
361 149.981079976581
362 160.210181260953
363 160.133993811747
364 160.04359542347
365 162.485832264062
366 163.345778850864
367 165.916141135212
368 165.913714853781
369 165.925734874766
370 165.361043985991
371 159.780059086251
372 151.729985187618
373 151.825872721093
374 151.822343607714
375 150.602719238674
376 150.577042496313
377 145.386348926881
378 145.375798062499
379 146.465119358552
380 102.161144063822
381 101.822010734369
382 109.234976984782
383 109.462360544878
384 100.29936087062
385 101.875255073095
386 86.4671529639886
387 86.4704557437069
388 85.5433249441701
389 83.2303044730968
390 83.3751510165833
391 74.400575207927
392 74.3991290536888
393 55.0026732206191
394 52.048861655795
395 52.0311742791839
396 51.3776117826719
397 49.8588064826327
398 50.6138342082556
399 44.8109952640482
400 44.8075471885578
401 39.226948699531
402 36.4252069205803
403 22.219104691192
404 21.1153274232795
405 21.2006778212628
406 20.3487446422708
407 20.6806376925513
408 20.6785422315003
409 18.0176468882734
410 18.0175826524857
411 18.0169080941272
412 18.8795763502636
413 18.877776265027
414 18.8632396275192
415 18.8453688404805
416 20.1336006445552
417 16.1276341973082
418 16.0652348495422
419 14.8978848304093
420 14.8879513469194
421 13.5961731886544
422 13.198048528086
423 13.1979748687498
424 13.1501129309494
425 12.8551256277614
426 12.8293665610493
427 8.8939097012432
428 7.89831026684054
429 7.89562941934771
430 7.90890227367941
431 7.07611895882875
432 6.25036812541827
433 6.21649208276508
434 5.94283860427762
435 5.94378099043127
436 5.93819078124603
437 5.86859303530317
438 5.39010013847376
439 3.47791575412776
440 3.20287140627158
441 3.20287495653615
442 3.26522749823324
443 3.26534944357845
444 3.25544525500781
445 3.25508822699999
446 3.25497622504449
447 3.25465762221697
448 3.25505011065095
449 3.23366985510223
450 3.23327253972179
451 3.23369335193987
452 3.12505811491833
453 3.0387249194206
454 3.0372359968254
455 3.0168651026898
456 3.57782945887681
457 3.581720201092
458 3.12300478445327
459 3.12242953867887
460 2.88139745941627
461 2.88155193797248
462 2.81535540794791
463 2.81547023657176
464 2.81236528180349
465 2.870237487332
466 2.86826916901184
467 2.55850377985205
468 2.53468100743813
469 2.55115957384444
470 2.55126301085368
471 2.30515561293971
472 2.30526203389238
473 2.31111041414305
474 2.31121017159252
475 2.31130807405346
476 2.31140087756992
477 2.25430661114571
478 2.09457116641592
479 2.0943497504144
480 2.07995534341425
481 2.12263392891954
482 2.11043465820102
483 2.1662456074816
484 2.05830596613788
485 2.03612583406078
486 1.87131086067358
487 1.87147896388036
488 1.87841085977366
489 1.90694997289589
490 1.78144041815026
491 1.80821491907146
492 1.80760035604646
493 1.8087948564225
494 1.80266115185052
495 1.77992539984465
496 1.760320643604
497 1.75442263172359
498 1.75456558605504
499 1.72628069269993
500 1.71753170555503
501 1.72214292756625
502 1.72205399102325
503 1.7222223508106
504 1.72232402181109
505 1.72189650397214
506 1.73911515610711
507 1.7390559182411
508 1.74330859256374
509 1.74298583980318
510 1.74193139459023
511 1.70069889363927
512 1.72538085643481
513 1.7103288121851
514 1.68294230295118
515 1.65959366398707
516 1.65052271275822
517 1.62162736892939
518 1.62581275985409
519 1.6259799488309
520 1.59827335386776
521 1.59824264894392
522 1.5984126595619
523 1.59888549884567
524 1.61052596040476
525 1.58022816716415
526 1.58299549629726
527 1.58319001594541
528 1.5835719178392
529 1.5734702809811
530 1.57362493115611
531 1.57381426723733
532 1.56413578287563
533 1.56429611641101
534 1.55713818719076
535 1.55933140751784
536 1.56091359327657
537 1.56360706551802
538 1.56376519513441
539 1.56398721545028
540 1.52605672003295
541 1.5261971720316
542 1.52623781159325
543 1.52638166416
544 1.5268028565735
545 1.52783484557085
546 1.52812983120626
547 1.55401391640626
548 1.46698999916738
549 1.46716562787172
550 1.46750952190166
551 1.4676468550911
552 1.46781070672594
553 1.46968829227708
554 1.46937010213687
555 1.47151427112385
556 1.46294208829675
557 1.42704526661249
558 1.4261791800743
559 1.42382665849239
560 1.45636741837749
561 1.45247097739743
562 1.45263867145544
563 1.41943799559094
564 1.41960123880707
565 1.40155998623674
566 1.40172262835631
567 1.40188249914524
568 1.40204008542776
569 1.40220608628733
570 1.40952491226918
571 1.4198693093243
572 1.43705385534257
573 1.42742618379187
574 1.42758014192029
575 1.42773148909853
576 1.434661988238
577 1.43481238858494
578 1.40616434778603
579 1.40630880833404
580 1.4019865220473
581 1.39894263208158
582 1.39908470207513
583 1.39314809019624
584 1.39328419601528
585 1.39342319579662
586 1.3708855819716
587 1.37465853363783
588 1.37479378202384
589 1.37492549647287
590 1.37504566065388
591 1.39097482918547
592 1.41478601623454
593 1.41326867978678
594 1.42724180214413
595 1.42648128810807
596 1.42660107202102
597 1.42672100236026
598 1.42693613387171
599 1.3966153623608
600 1.39604416828834


==> nl_np_large_averagerun.dat <==
1 13507.000464026
2 13110.0523635043
3 12935.631702195
4 12873.0964380932
5 12839.4201662058
6 12797.4330286036
7 12785.9742843765
8 12781.0370823093
9 12738.8852229396
10 12689.233705681
11 12629.4984019107
12 12612.5744194866
13 12528.2734245714
14 12550.7912735472
15 12582.8402747044
16 12610.2026856219
17 12596.628750983
18 12602.0385925369
19 12579.2929842797
20 12533.1801093922
21 12505.4936973857
22 12449.3708081931
23 12473.4138318266
24 12487.1039808272
25 12500.774372725
26 12437.9656544838
27 12405.3016535975
28 12360.2339669507
29 12322.5044882424
30 12301.1905155765
31 12299.2349625706
32 12258.223035656
33 12191.8137396366
34 12106.9837851541
35 12179.9973997559
36 12104.5386982815
37 12080.0872944111
38 12154.388923461
39 12150.4433413415
40 12239.6104342802
41 12147.8991934208
42 12059.5482705673
43 11846.552149214
44 11824.4901261651
45 11798.2314421653
46 11771.0816726969
47 11792.5854688058
48 11619.7819836927
49 11628.1275866681
50 11583.2047448208
51 11437.2362545829
52 11518.9457682754
53 11501.7899134702
54 11499.2188372312
55 11274.4827190348
56 11220.4871802584
57 11293.3848300176
58 11299.7022703152
59 11241.4660899814
60 11229.4209114311
61 11269.8853184453
62 11099.7554061772
63 11096.6275461666
64 11057.4450076935
65 11060.5168174281
66 11005.5984642924
67 11009.8979276523
68 10984.8278394538
69 10888.2619159095
70 10857.2645032143
71 10563.5537301758
72 10651.7817120251
73 10443.6390466706
74 10291.9339507527
75 10227.1279541089
76 10186.6285753545
77 10349.1240893858
78 10226.9240096274
79 10111.1926218672
80 10088.5573711331
81 10070.9030137427
82 10087.1374721035
83 10085.7903507201
84 10061.8285893658
85 9976.59971008969
86 9955.31485689148
87 9946.60536981962
88 9956.12716035951
89 9901.06290992676
90 10012.9808788469
91 9982.79645808795
92 9825.14845755946
93 9880.44698785375
94 9894.53054724433
95 9910.82334790387
96 9869.56969196454
97 9873.14280274743
98 9932.32689184902
99 9783.76702758417
100 9767.1850704712
101 9632.31027298281
102 9586.35420981678
103 9586.89679340848
104 9653.30883864121
105 9531.62144830779
106 9381.01060403349
107 9185.98705824751
108 9115.60935421012
109 9037.09052564051
110 9230.18085919066
111 9208.12160825664
112 9180.40627811085
113 8995.25939783709
114 8945.71723046263
115 8904.29913097656
116 8919.62848208545
117 8844.2422940071
118 8893.69662057876
119 8986.33682277604
120 9005.59404055489
121 8969.76233041233
122 8965.60714243085
123 8903.71672410353
124 8932.3269181159
125 8835.35986146833
126 8844.49059551408
127 8789.13327612496
128 8857.85087122376
129 8939.41696451978
130 8846.59912048283
131 8885.46347773077
132 8818.76577919475
133 8716.13504928818
134 8747.57616182777
135 8769.1481625932
136 8561.88809825418
137 8644.38385421442
138 8776.15845993716
139 8750.54199924412
140 8652.06468733073
141 8671.37786395
142 8776.37083293688
143 8726.77187685103
144 8610.97984217173
145 8665.80148019141
146 8654.48570918939
147 8592.53663926857
148 8439.37859935489
149 8421.1522546139
150 8390.75725625058
151 8373.70539252021
152 8206.92717135263
153 8227.90680661567
154 8161.81542566153
155 8111.36685562682
156 8140.08945517273
157 8145.93282678417
158 8119.23683852361
159 8072.19085829979
160 8081.34550544451
161 8140.18434717687
162 8116.37240271264
163 8073.89097105031
164 7900.12777242864
165 7935.88988990313
166 7856.76053303738
167 7768.4532059184
168 7730.52812537946
169 7712.52050011636
170 7726.91911600113
171 7768.08451793006
172 7897.31597969031
173 7730.70188655383
174 7583.49986939484
175 7490.50369530444
176 7334.26287563933
177 7398.90749983441
178 7286.44531685105
179 7228.84835556245
180 7260.16336804284
181 7349.36304408031
182 7479.44735506422
183 7338.55691788313
184 7315.44738078786
185 7192.45674515134
186 7182.86017970517
187 7219.83122888223
188 7271.58859878005
189 7074.22535442955
190 7061.90056473702
191 7023.70455304431
192 7028.7261248485
193 7096.17247290747
194 7018.18277146442
195 7029.92912445676
196 6971.32159520353
197 6970.38995560181
198 7035.51597694896
199 6956.62626782817
200 6934.73255452399
201 6925.81941678092
202 6936.8011190252
203 6945.04980503034
204 6862.48107057604
205 6873.73134006588
206 6903.73710000772
207 6867.2939825728
208 6827.09624543797
209 6786.28832035103
210 6790.1288808272
211 6585.96533891735
212 6503.15040165576
213 6396.29234780193
214 6347.01491832856
215 6360.97874210503
216 6256.51745875368
217 6282.94129539071
218 6288.20690327161
219 6333.73021378908
220 6207.79180991275
221 6352.35422010047
222 6299.39295351227
223 6211.17682364431
224 6285.6480809417
225 6209.81262927888
226 6320.62686361799
227 6081.82633452321
228 6048.70883681769
229 6043.78222325559
230 6073.5162633621
231 6142.36711089722
232 6060.63168329847
233 6020.60667768611
234 5967.30794233622
235 5900.11790090661
236 5868.18265691285
237 5778.27234816725
238 5636.89934129315
239 5697.18988901472
240 5630.7600507543
241 5431.95643578741
242 5417.46761357112
243 5342.23650965608
244 5355.79688718435
245 5365.51424977076
246 5241.71504537151
247 5179.99103070695
248 5157.30675200811
249 5202.23881324405
250 5215.15975289362
251 5247.39749376747
252 5138.49306103536
253 5106.90072255761
254 5127.86861690918
255 5073.58064322962
256 5024.67242062182
257 5038.69122128598
258 5034.26233862102
259 4993.73183056558
260 4994.48436673725
261 4968.87207793985
262 5017.52022798126
263 5014.42622682957
264 5011.06052346157
265 5000.17122698425
266 4908.71483498037
267 4844.15739185477
268 4836.81178522932
269 4894.38234152906
270 4899.28873659506
271 4924.0418967528
272 4878.85824226703
273 4924.36940363342
274 4888.19854616958
275 4918.34362901526
276 4837.23056731292
277 4833.78611230095
278 4797.86977753626
279 4723.773523874
280 4763.51292907388
281 4768.72180301411
282 4720.38546274954
283 4729.21363207845
284 4706.72647868546
285 4684.08197762319
286 4658.447275914
287 4657.22982464521
288 4699.52284613251
289 4724.33953361847
290 4727.56797804688
291 4713.765180552
292 4686.36366134077
293 4639.77852444441
294 4681.16276458167
295 4698.3076190002
296 4720.80054533971
297 4566.72910496475
298 4513.37690439667
299 4510.36287646768
300 4534.84184111088
301 4517.2966618399
302 4565.31048256716
303 4645.03146567361
304 4673.28514240565
305 4609.10594463158
306 4617.8972699827
307 4628.1524901422
308 4657.49050647409
309 4613.22098444666
310 4584.70687716824
311 4561.13942997779
312 4458.91342691018
313 4435.59708552024
314 4450.08252040607
315 4527.54012122729
316 4465.71748358266
317 4484.81213900228
318 4457.45316625292
319 4448.8360829139
320 4431.66570328903
321 4313.48837829685
322 4365.12682426544
323 4318.06067746296
324 4294.05391944397
325 4241.69851316461
326 4252.77305619044
327 4271.8374523313
328 4299.08086797439
329 4177.69105636994
330 4200.79934178365
331 4183.47914216301
332 4182.75538877617
333 4172.40381317389
334 4227.99835103732
335 4187.81524588742
336 4107.63971567941
337 4119.31546868125
338 4132.07756253837
339 4109.79225464031
340 4137.94555639607
341 4107.71877509688
342 4136.8299117727
343 4098.80570026831
344 4053.77051959189
345 4031.86659393891
346 4022.65114643202
347 4072.59839809076
348 4079.16470630776
349 4106.87764802098
350 4099.51761103633
351 4040.30771141921
352 4057.01990637571
353 4053.85885744661
354 4019.00248634355
355 4006.73955778606
356 3994.00039003549
357 4044.73494784272
358 4057.31561493872
359 4044.0463962773
360 4048.67341572684
361 4016.90885728168
362 4029.80341897121
363 3983.95041658782
364 4008.65620938871
365 4013.39544320448
366 4090.38836083331
367 4121.36858963095
368 4051.60108719304
369 4013.03579803687
370 4007.33572042455
371 3993.25831151907
372 4024.4693727869
373 3981.28358586241
374 3992.1646868556
375 3991.94507833742
376 3971.92321988112
377 3936.20166152635
378 3858.97609057694
379 3885.13060428761
380 3862.40760601143
381 3811.51505556219
382 3796.45305401082
383 3812.06446882339
384 3803.26088049171
385 3839.53570574784
386 3841.42081854418
387 3849.83795909953
388 3824.5582425866
389 3808.47136927659
390 3762.64667090993
391 3748.43345539675
392 3702.30896019577
393 3654.19045444559
394 3699.11850739229
395 3638.8583396362
396 3656.60376746849
397 3664.61662837041
398 3609.73165823401
399 3598.84524227456
400 3612.63796993306
401 3633.25325641331
402 3600.92668501377
403 3605.036809162
404 3550.567460065
405 3564.45373120609
406 3568.20867686808
407 3562.52167526434
408 3562.31237209111
409 3584.27338140535
410 3564.04247228945
411 3561.60172000072
412 3629.87042890869
413 3548.28702779192
414 3533.35688479921
415 3569.01055187904
416 3560.32693840764
417 3563.43308776769
418 3561.61827648727
419 3558.96994656092
420 3577.28277354438
421 3578.20463131391
422 3567.06117095011
423 3566.63309338689
424 3583.903180747
425 3543.40265691935
426 3626.72832188741
427 3592.04078984241
428 3596.49181467732
429 3599.96552048856
430 3609.84065042825
431 3595.78387366268
432 3633.92581522431
433 3651.13159155568
434 3622.62498258781
435 3620.69749092327
436 3638.19877841124
437 3660.31656384697
438 3681.60257223423
439 3629.75813860292
440 3622.21828479295
441 3565.81067824375
442 3547.17104805396
443 3507.61445278497
444 3545.90229700304
445 3512.89822589705
446 3543.22615329659
447 3567.64082599749
448 3574.21250599998
449 3509.06267535062
450 3541.32133095473
451 3502.8600355665
452 3490.7609160948
453 3501.85696834638
454 3500.43880577722
455 3486.87661912856
456 3476.82592297004
457 3462.73425181255
458 3437.16614636048
459 3425.90102661977
460 3421.71009471187
461 3440.38878817304
462 3420.98655902749
463 3411.75606402311
464 3414.56649959859
465 3383.42459557937
466 3400.23820757259
467 3400.62978468164
468 3379.94568012702
469 3363.50678798856
470 3384.79966667957
471 3373.34264725231
472 3365.01728707029
473 3352.58352129861
474 3361.44492742397
475 3359.27202032869
476 3361.60375452524
477 3367.02004335558
478 3374.55397333229
479 3357.37604848429
480 3337.91696375013
481 3365.28720503054
482 3366.41207241157
483 3375.2725328937
484 3402.04182868397
485 3403.37213649631
486 3403.50218791732
487 3373.78137660059
488 3370.34219659605
489 3359.51548811708
490 3375.27212571979
491 3350.34009804299
492 3332.04546748767
493 3322.07905098096
494 3341.11223980614
495 3334.88711191817
496 3305.86273513139
497 3283.68841648111
498 3287.77583283253
499 3282.10485156398
500 3274.41613593377


==> nl_np_small_averagerun.dat <==
1 8323.63530144011
2 8107.17067916049
3 7924.1860854966
4 7850.70605851434
5 7811.55775574332
6 7826.48832496004
7 7808.0577098277
8 7807.15852612352
9 7786.77024478389
10 7846.31177103986
11 7664.92376554013
12 7584.98634974114
13 7565.91530207385
14 7540.38746967125
15 7544.23040741329
16 7525.86295098437
17 7574.88578888847
18 7500.98893291409
19 7545.80321592334
20 7547.36247753127
21 7520.3888701011
22 7488.98201942472
23 7380.13541619297
24 7388.50934844809
25 7386.16418785738
26 7352.6795960422
27 7340.88285484042
28 7360.38195142167
29 7359.60917786918
30 7364.12448579823
31 7350.21082953464
32 7390.84023647904
33 7398.74102005704
34 7313.77618465138
35 7296.04733174942
36 7266.36339334071
37 7239.29646353364
38 7122.8766541915
39 7098.2943078619
40 7094.4537834063
41 7088.81083364895
42 7127.18242266018
43 7114.29761161723
44 7061.43735833809
45 7040.4265180565
46 7032.24199048069
47 7029.80998721941
48 7037.1249872119
49 6935.87137866847
50 6872.63073320345
51 6782.57820306321
52 6718.39413001049
53 6756.01178635188
54 6696.48647279121
55 6592.16413064215
56 6602.16156911628
57 6566.14284709309
58 6641.47805298106
59 6610.42102956512
60 6622.0799386746
61 6567.98940339938
62 6530.19437432687
63 6607.22597773502
64 6594.72828661168
65 6533.02103842808
66 6414.64350587993
67 6426.27553834526
68 6425.6299408058
69 6462.15715786129
70 6477.53780509021
71 6275.84345368678
72 6211.82296686861
73 6248.59584367735
74 6178.46192085469
75 6149.63209884221
76 6113.91408337694
77 6066.24383195198
78 6039.02359689924
79 6050.53947470607
80 6069.15658300677
81 6036.46179679556
82 6051.92886687277
83 6021.08323331573
84 5987.60862840465
85 5966.42650758095
86 5962.96514192124
87 5991.87412424768
88 5928.73942248204
89 6023.1837969321
90 5983.19747022967
91 5837.05576646849
92 5750.1892450279
93 5755.99962864708
94 5760.90954172993
95 5790.39049454844
96 5755.75783049959
97 5725.7090798738
98 5698.82555975685
99 5684.8598471596
100 5677.90433215965
101 5662.82381968113
102 5674.0519347587
103 5627.22670477507
104 5613.85872029205
105 5582.98071064522
106 5558.32537657029
107 5600.58989291987
108 5515.3000157133
109 5520.75033813566
110 5646.0485882133
111 5671.28448670694
112 5459.72215213443
113 5211.15504161197
114 5248.25482873306
115 5223.66563287855
116 5234.25995333329
117 5236.5136293127
118 5078.86500464548
119 5055.39714694977
120 5022.55451379245
121 5009.95001773517
122 4985.11953004671
123 4979.70982610772
124 5019.684900065
125 4988.20639479162
126 4904.6151044241
127 4840.08355137329
128 5001.5639325836
129 4915.98680198803
130 4876.31267099277
131 4734.78466530602
132 4674.9645084394
133 4809.04177976589
134 4784.26471995301
135 4837.05420312246
136 4836.11343882751
137 4810.7307105208
138 4688.54814993893
139 4735.11028056009
140 4702.80592989326
141 4815.56584256934
142 4790.41900648005
143 4734.97939467246
144 4740.13519756587
145 4681.43710345364
146 4692.78507503027
147 4709.70488958778
148 4794.46794445987
149 4563.94498654029
150 4537.10181276605
151 4598.42246357594
152 4480.97595888837
153 4414.4538870221
154 4474.65265384447
155 4405.70143340671
156 4348.28490184945
157 4323.1897304399
158 4265.5651254145
159 4283.29762370775
160 4300.50821179352
161 4215.03087942485
162 4093.58234379053
163 4074.68250056646
164 4111.0771496632
165 4069.24700202588
166 4073.40923327715
167 4099.07200697294
168 3956.13742234581
169 3962.89110272885
170 3879.13576401198
171 3878.29838016814
172 3880.46627027511
173 3886.96749156259
174 3917.96039104641
175 3900.63800441781
176 3908.10090832497
177 3849.42015689842
178 3786.69891616678
179 3733.96929632056
180 3735.69413537311
181 3654.66870521263
182 3766.75598771273
183 3721.06471241254
184 3742.14351518103
185 3760.03569665517
186 3703.13765626282
187 3651.67739878904
188 3631.9393844742
189 3665.10836504381
190 3648.24867648069
191 3536.66719194335
192 3523.04128801274
193 3469.91445872302
194 3514.12314703846
195 3432.97246950113
196 3393.60828456232
197 3364.71341736393
198 3367.4522898807
199 3458.0441564109
200 3523.34527512193
201 3508.54459961123
202 3336.78705493159
203 3322.52117669368
204 3314.90428557391
205 3313.33419649355
206 3270.77084112924
207 3257.79627627955
208 3264.74609171175
209 3204.16120342045
210 3204.99318014302
211 3067.23475972037
212 3058.7728415567
213 3166.93692996128
214 3180.1658841748
215 3122.34729056976
216 3069.47307418206
217 3025.27043728596
218 3108.06066196043
219 3062.53432943162
220 3033.25653878603
221 3025.50687019911
222 2977.3802023908
223 2921.85694443432
224 2907.18706480377
225 2936.80840841169
226 2862.94455179184
227 2896.13418481969
228 2787.59241055101
229 2758.35455044608
230 2774.34147937756
231 2715.04913894153
232 2717.16561485112
233 2714.48602840133
234 2719.29801072504
235 2711.68123366031
236 2701.66942181081
237 2496.30800828043
238 2504.50951110138
239 2441.27522171808
240 2372.72206597965
241 2367.02139068805
242 2283.9233028957
243 2258.19973335357
244 2274.92242887402
245 2275.60610609546
246 2186.84621724022
247 2176.10395772127
248 2187.65370814351
249 2292.01406577682
250 2304.34210509244
251 2190.24620729394
252 2161.66537432409
253 2157.57352411513
254 2078.13508509219
255 2041.62834946895
256 2066.30481709393
257 2110.63672628912
258 2014.71204898885
259 1982.577679922
260 2034.92089506031
261 2003.47232201888
262 2040.1123083207
263 1924.9562576618
264 2021.53276359409
265 1923.53923995925
266 1920.73077755153
267 1933.33052688634
268 1802.44820591463
269 1819.93323624165
270 1832.4360057705
271 1783.82610563274
272 1772.19218377814
273 1789.16925656559
274 1767.73211498312
275 1716.26545278061
276 1711.57383470873
277 1686.19738500966
278 1682.70962549927
279 1667.10619609562
280 1648.8228535957
281 1637.02511256308
282 1625.61568709538
283 1618.8736826663
284 1584.67391044443
285 1573.33259097488
286 1551.52683953436
287 1517.21380682296
288 1506.77740490379
289 1462.35952550384
290 1470.15713594091
291 1388.07459520048
292 1413.06465892946
293 1410.03206401003
294 1415.93893701723
295 1370.41262887242
296 1363.95917560846
297 1349.88285195178
298 1315.79593277733
299 1292.57647222008
300 1237.36871621765
301 1177.60420434888
302 1168.86094820915
303 1112.27881738372
304 1086.66926832333
305 1033.90088195615
306 1026.35284467539
307 1013.0427711124
308 1004.36721894145
309 1000.0595449952
310 997.208387627703
311 976.323699854077
312 909.68654374236
313 798.422453558713
314 804.131079156946
315 789.082161598343
316 755.302836933807
317 733.201378215919
318 734.45338992554
319 732.406113303286
320 695.650569855144
321 704.083145389351
322 701.648276053472
323 663.874706813054
324 650.967011324385
325 653.487326315475
326 636.570932243402
327 610.36787456886
328 608.005186875618
329 564.110529516628
330 586.432512667908
331 584.724989083067
332 580.29699158093
333 543.059020644574
334 529.5804149507
335 534.527794806774
336 529.584417720274
337 521.67340531487
338 513.885428538347
339 511.109468193187
340 502.487127086017
341 486.548078164298
342 452.736649287875
343 438.8876811583
344 432.081365969365
345 432.577528666859
346 418.350365387499
347 403.88315965
348 378.071615560986
349 359.513062828468
350 372.773637618952
351 374.263449992726
352 365.263890689222
353 354.513026647451
354 333.300704062561
355 328.106897556474
356 329.667773966629
357 308.885400337822
358 287.982297564952
359 311.737897986767
360 286.365649776991
361 271.00754464395
362 252.155023789752
363 220.677808956558
364 241.045455482316
365 211.311653041169
366 207.525649896387
367 212.608997068266
368 213.765051189453
369 200.267350567586
370 190.564857709203
371 189.545148365353
372 165.009739750678
373 163.924171908076
374 163.133577086744
375 150.674726567974
376 151.724308632932
377 137.177632195489
378 135.62679835693
379 138.146693530853
380 135.855754903548
381 130.441770918979
382 131.735054322492
383 119.082165943834
384 113.784933947474
385 112.615071667884
386 104.288395504271
387 109.381342348116
388 105.095246693452
389 103.403530119138
390 100.032255476397
391 100.287743489429
392 95.1075607433325
393 92.3816024874066
394 90.1435642310503
395 90.6651642816981
396 88.0767528592304
397 85.3532426322577
398 83.1502894371265
399 80.3047553541716
400 80.2027702121108
401 78.4197302124602
402 78.1830317652805
403 74.8000078685802
404 70.8750834162068
405 69.0862045449481
406 62.4393212144088
407 56.817285892041
408 55.0305801448062
409 57.9127063539938
410 55.0448300665729
411 55.9794363349024
412 54.9196669468444
413 48.3344007647379
414 48.2252908626297
415 46.487444462468
416 44.9826425759714
417 44.3539584687248
418 43.3508630660482
419 43.2445419074893
420 43.2849928661068
421 41.1177037361249
422 38.7523134653
423 38.9054177025983
424 37.2481792954935
425 34.2694683763968
426 28.0538213726477
427 23.785231680945
428 23.304684095386
429 23.2148345306634
430 23.0056185917805
431 22.096260562687
432 19.9439648510096
433 19.4828559394332
434 19.2023753014972
435 17.8602407893005
436 16.9343679191152
437 15.6044960871784
438 15.4241334573635
439 14.8397553076988
440 13.9501789396871
441 12.5956414109388
442 12.6730488204163
443 12.9996122959412
444 11.7424775585731
445 11.6541222555162
446 10.7949050334676
447 10.7612454281126
448 9.52807381010063
449 8.06427340696709
450 7.84457452956666
451 7.45022497938648
452 6.83820207245474
453 6.10341071534418
454 5.80204915553174
455 5.68556518792532
456 5.40065793260679
457 5.36590784584791
458 5.41873821417954
459 5.43087322410763
460 4.95605126597832
461 4.87410033658669
462 4.85495940232744
463 4.65141955915156
464 4.3097257926011
465 4.2163394122987
466 4.25046490186939
467 3.95688124835359
468 3.85566196426959
469 3.81435863541314
470 3.7689133815186
471 3.73199780489479
472 3.66451047530224
473 3.49192372875224
474 3.44126767609905
475 3.3405219363714
476 3.28395246158664
477 3.24284441906698
478 3.04803288237851
479 2.91982659848471
480 2.80949375934496
481 2.7954347808558
482 2.73329245600541
483 2.71455500296376
484 2.66887683902205
485 2.64584583935374
486 2.63945694486926
487 2.48426510027789
488 2.49539794982759
489 2.48097949817996
490 2.48149547162662
491 2.28270313720072
492 2.25704034874595
493 2.27613434435884
494 2.27029660813763
495 2.22354367488402
496 2.18240626401525
497 2.15539767883577
498 2.14784944091062
499 2.09899919573468
500 2.09038511452974


==> nlnew_delta_averagerun_cross_1lam.dat <==
0.00119242799143273 0.360764352064079
0.478163624564349 0.418677709227251
0.955134821137265 0.502756305943393
1.43210601771018 0.704285145623922
1.9090772142831 0.936751274751565
2.38604841085601 1.22217047786562
2.86301960742893 1.59305580333234
3.33999080400185 2.05983518335382
3.81696200057476 2.54869733174581
4.29393319714768 3.1729660355147
4.7709043937206 3.80032298792851
5.24787559029351 4.2640850919021
5.72484678686643 5.28692835380054
6.20181798343934 5.73088037393343
6.67878918001226 6.62805763107002
7.15576037658518 7.87129992812077
7.63273157315809 8.87623363378033
8.10970276973101 9.86345884859347
8.58667396630393 10.4298346150622
9.06364516287684 12.0916794592599
9.54061635944976 13.2924882723458
10.0175875560227 15.067546386389
10.4945587525956 16.4433408966111
10.9715299491685 17.5016053890211
11.4485011457414 19.1696036310579
11.9254723423143 20.390347030949
12.4024435388873 22.7450506746438
12.8794147354602 24.1035701808579
13.3563859320331 25.9580858047409
13.833357128606 27.6492142192726
14.3103283251789 28.1674637724434
14.7872995217518 31.5193399132061
15.2642707183248 33.0053673514808
15.7412419148977 34.0425015197959
16.2182131114706 37.0303155388222
16.6951843080435 38.0844774974076
17.1721555046164 39.7600769980478
17.6491267011893 43.3569612418105
18.1260978977623 43.8568108012991
18.6030690943352 45.1265099490613
19.0800402909081 48.1581098224404
19.557011487481 51.3780308324953
20.0339826840539 52.6727235244887
20.5109538806268 57.6054181352
20.9879250771998 58.0711307640544
21.4648962737727 59.2176262524058
21.9418674703456 62.1988777739972
22.4188386669185 65.2323690771596
22.8958098634914 69.4802357811333
23.3727810600643 68.6275592494744
23.8497522566372 73.104354066958
24.3267234532102 76.0368172602853
24.8036946497831 78.8517549173592
25.280665846356 77.4353216264218
25.7576370429289 84.798459822618
26.2346082395018 86.5844454458487
26.7115794360748 90.0810690434891
27.1885506326477 92.7889454525767
27.6655218292206 95.9891178500477
28.1424930257935 97.8246789063268
28.6194642223664 99.9719282657341
29.0964354189393 102.736068015937
29.5734066155122 104.412480072773
30.0503778120852 113.659134330257
30.5273490086581 115.854502215039
31.004320205231 117.176194059976
31.4812914018039 121.625194455464
31.9582625983768 124.498345585683
32.4352337949497 122.138138222413
32.9122049915227 137.09137696549
33.3891761880956 138.357074960507
33.8661473846685 143.539689982429
34.3431185812414 139.139204679464
34.8200897778143 144.568072207172
35.2970609743872 148.533794904936
35.7740321709602 153.092238235101
36.2510033675331 157.843624874738
36.727974564106 163.939501275793
37.2049457606789 164.770407733956
37.6819169572518 171.728870103498
38.1588881538247 171.173458144646
38.6358593503977 184.919680595836
39.1128305469706 179.87956001858
39.5898017435435 189.143625640808
40.0667729401164 183.706900888964
40.5437441366893 194.761274573419
41.0207153332622 199.013677472004
41.4976865298352 199.108556366732
41.9746577264081 205.403521882304
42.451628922981 216.125703815264
42.9286001195539 219.83328448045
43.4055713161268 218.897612832673
43.8825425126998 231.257093028982
44.3595137092727 226.688002282665
44.8364849058456 227.98212298818
45.3134561024185 237.11204382377
45.7904272989914 240.005619255304
46.2673984955643 256.486452391648
46.7443696921372 268.293637607037
47.2213408887102 261.167943567082
47.6983120852831 264.132512698646
48.175283281856 277.370832504012
48.6522544784289 271.026518020295
49.1292256750018 276.240958598253
49.6061968715747 282.578395602229
50.0831680681476 289.333454147143
50.5601392647206 297.517431492666
51.0371104612935 300.245643234713
51.5140816578664 307.710089792063
51.9910528544393 314.497847699434
52.4680240510122 319.299255840809
52.9449952475851 332.603481631182
53.4219664441581 331.018758956753
53.898937640731 330.834775214211
54.3759088373039 353.405267358436
54.8528800338768 351.672039829334
55.3298512304497 349.943153689059
55.8068224270226 369.576190578042
56.2837936235956 368.95576591814
56.7607648201685 362.238789131981
57.2377360167414 375.370450957752
57.7147072133143 381.13091192643
58.1916784098872 380.174945783086
58.6686496064601 397.51270575168
59.145620803033 408.251290528486
59.622591999606 410.744538910864
60.0995631961789 420.761599021294
60.5765343927518 429.213069025011
61.0535055893247 431.121996383224
61.5304767858976 432.453719031844
62.0074479824706 432.07508419502
62.4844191790435 438.569426666613
62.9613903756164 463.20457352132
63.4383615721893 465.781214208836
63.9153327687622 459.58738174271
64.3923039653351 473.706686752176
64.8692751619081 475.882609547069
65.346246358481 490.258667366617
65.8232175550539 499.607529717969
66.3001887516268 513.757272643128
66.7771599481997 515.378219048076
67.2541311447726 515.628960444675
67.7311023413456 515.57028696098
68.2080735379185 518.364006545821
68.6850447344914 533.919437086728
69.1620159310643 549.4790137349
69.6389871276372 558.673174151205
70.1159583242102 571.373045134554
70.592929520783 569.121641385492
71.069900717356 568.958707150596
71.5468719139289 584.174081094592
72.0238431105018 591.8997807836
72.5008143070747 586.362899021192
72.9777855036476 595.196517052059
73.4547567002206 592.885650866441
73.9317278967934 605.674265322603
74.4086990933664 605.95004648084
74.8856702899393 635.59773398772
75.3626414865122 622.096500464656
75.8396126830851 650.376687771541
76.3165838796581 661.937011633596
76.793555076231 662.897085852062
77.2705262728039 654.98818845276
77.7474974693768 672.206906332672
78.2244686659497 658.953235927842
78.7014398625226 671.988474389787
79.1784110590956 697.652825334156
79.6553822556685 705.477000101521
80.1323534522414 692.310660172626
80.6093246488143 705.394985707106
81.0862958453872 740.676906978188
81.5632670419601 753.197603836617
82.040238238533 746.940712717742
82.517209435106 721.66729969241
82.9941806316789 768.43578324677
83.4711518282518 773.137695224526
83.9481230248247 777.260312470691
84.4250942213976 771.116306088374
84.9020654179706 791.237066208848
85.3790366145435 771.434327846859
85.8560078111164 812.161647077111
86.3329790076893 825.828017207299
86.8099502042622 789.404729921302
87.2869214008352 822.099797017925
87.763892597408 862.032991938513
88.240863793981 853.276423664961
88.7178349905539 853.728399676556
89.1948061871268 864.548628745675
89.6717773836997 891.52100943346
90.1487485802726 852.75013430623
90.6257197768455 877.521166363234
91.1026909734184 907.17110360737
91.5796621699914 898.036615705613
92.0566333665643 890.854715450377
92.5336045631372 879.879966484158
93.0105757597101 894.812335080493
93.487546956283 963.608291816777
93.964518152856 933.194412403241
94.4414893494289 963.758504031873
94.9184605460018 937.470021253934
95.3954317425747 999.542394825088
95.8724029391476 1071.49149910091
96.3493741357205 1016.03435934724
96.8263453322934 994.116215941958
97.3033165288664 1023.7104587555
97.7802877254393 1048.26954177037
98.2572589220122 1002.71032279408
98.7342301185851 1102.46045148212
99.211201315158 1127.04639144629
99.6881725117309 1071.95932179261
100.165143708304 1121.70575644355
100.642114904877 1173.8309042299
101.11908610145 1185.15614960694
101.596057298023 1169.47840185389
102.073028494596 1226.40752479458
102.549999691168 1329.66980910055
103.026970887741 1314.49462565279
103.503942084314 1277.32803373342
103.980913280887 1197.79799354325
104.45788447746 1316.6236351433
104.934855674033 1332.94063537004
105.411826870606 1305.21735108398
105.888798067179 1426.82552102944
106.365769263752 1283.27477266117
106.842740460325 1360.88533706243
107.319711656898 1408.56511172
107.796682853471 1399.12726426946
108.273654050043 1390.1990607258
108.750625246616 1458.49534405567
109.227596443189 1472.53252889032
109.704567639762 1455.42696244509
110.181538836335 1468.25586303595
110.658510032908 1486.91765233977
111.135481229481 1506.23658692169
111.612452426054 1468.89505078224
112.089423622627 1491.46834908116
112.5663948192 1514.12565055281
113.043366015773 1437.20958421937
113.520337212346 1517.56333712675
113.997308408918 1490.66689454338
114.474279605491 1512.92272071582
114.951250802064 1510.75456581215
115.428221998637 1516.37423850475
115.90519319521 1516.28732242009
116.382164391783 1529.17945821858
116.859135588356 1516.14814429137
117.336106784929 1529.17945821858
117.813077981502 1529.17945821858
118.290049178075 1529.17945821858
118.767020374648 1506.46715996676
119.243991571221 1529.17945821858
119.720962767793 1529.17945821858
120.197933964366 1529.17945821858
120.674905160939 1529.17945821858
121.151876357512 1529.17945821858
121.628847554085 1529.17945821858
122.105818750658 1529.17945821858
122.582789947231 1529.17945821858
123.059761143804 1529.17945821858
123.536732340377 1529.17945821858
124.01370353695 1529.17945821858
124.490674733523 1529.17945821858
124.967645930095 1529.17945821858
125.444617126668 1529.17945821858
125.921588323241 1529.17945821858
126.398559519814 1529.17945821858
126.875530716387 1529.17945821858
127.35250191296 1529.17945821858
127.829473109533 1529.17945821858
128.306444306106 1529.17945821858
128.783415502679 1529.17945821858
129.260386699252 1529.17945821858
129.737357895825 1529.17945821858
130.214329092398 1529.17945821858
130.691300288971 1529.17945821858
131.168271485543 1529.17945821858
131.645242682116 1529.17945821858
132.122213878689 1529.17945821858
132.599185075262 1529.17945821858
133.076156271835 1529.17945821858
133.553127468408 1529.17945821858
134.030098664981 1529.17945821858
134.507069861554 1529.17945821858
134.984041058127 1529.17945821858
135.4610122547 1529.17945821858
135.937983451273 1529.17945821858
136.414954647845 1529.17945821858
136.891925844418 1529.17945821858
137.368897040991 1529.17945821858
137.845868237564 1529.17945821858
138.322839434137 1529.17945821858
138.79981063071 1529.17945821858
139.276781827283 1529.17945821858
139.753753023856 1529.17945821858
140.230724220429 1529.17945821858
140.707695417002 1529.17945821858
141.184666613575 1529.17945821858
141.661637810148 1529.17945821858
142.13860900672 1529.17945821858
142.615580203293 1529.17945821858
143.092551399866 1529.17945821858
143.569522596439 1529.17945821858
144.046493793012 1529.17945821858
144.523464989585 1529.17945821858
145.000436186158 1529.17945821858
145.477407382731 1529.17945821858
145.954378579304 1529.17945821858
146.431349775877 1529.17945821858
146.90832097245 1529.17945821858
147.385292169023 1529.17945821858
147.862263365596 1529.17945821858
148.339234562168 1529.17945821858
148.816205758741 1529.17945821858
149.293176955314 1529.17945821858
149.770148151887 1529.17945821858
150.24711934846 1529.17945821858
150.724090545033 1529.17945821858
151.201061741606 1529.17945821858
151.678032938179 1529.17945821858
152.155004134752 1529.17945821858
152.631975331325 1529.17945821858
153.108946527898 1529.17945821858
153.58591772447 1529.17945821858
154.062888921043 1529.17945821858
154.539860117616 1529.17945821858
155.016831314189 1529.17945821858
155.493802510762 1529.17945821858
155.970773707335 1529.17945821858
156.447744903908 1529.17945821858
156.924716100481 1529.17945821858
157.401687297054 1529.17945821858
157.878658493627 1529.17945821858
158.3556296902 1529.17945821858
158.832600886773 1529.17945821858
159.309572083346 1529.17945821858
159.786543279918 1529.17945821858
160.263514476491 1529.17945821858
160.740485673064 1529.17945821858
161.217456869637 1529.17945821858
161.69442806621 1529.17945821858
162.171399262783 1529.17945821858
162.648370459356 1529.17945821858
163.125341655929 1529.17945821858
163.602312852502 1529.17945821858
164.079284049075 1529.17945821858
164.556255245648 1529.17945821858
165.03322644222 1529.17945821858
165.510197638793 1529.17945821858
165.987168835366 1529.17945821858
166.464140031939 1529.17945821858

